Stage: Query Execution Time Prediction in Amazon Redshift

Query performance (e.g., execution time) prediction is a critical component of modern DBMSes. As a pioneering cloud data warehouse, Amazon Redshift relies on an accurate execution time prediction for many downstream tasks, ranging from high-level optimizations, such as automatically creating materialized views, to low-level tasks on the critical path of query execution, such as admission, scheduling, and execution resource control. Unfortunately, many existing execution time prediction techniques, including those used in Redshift, suffer from cold start issues, inaccurate estimation, and are not robust against workload/data changes. In this paper, we propose a novel hierarchical execution time predictor: the Stage predictor. The Stage predictor is designed to leverage the unique characteristics and challenges faced by Redshift. The Stage predictor consists of three model states: an execution time cache, a lightweight local model optimized for a specific DB instance with uncertainty measurement, and a complex global model that is transferable across all instances in Redshift. We design a systematic approach to use these models that best leverages optimality (cache), instance-optimization (local model), and transferable knowledge about Redshift (global model). Experimentally, we show that the Stage predictor makes more accurate and robust predictions while maintaining a practical inference latency and memory overhead. Overall, the Stage predictor can improve the average query execution latency by $20\%$ on these instances compared to the prior query performance predictor in Redshift.

==> figures/plot_material/new.json <==
[{"db_id":"0003bc0f-a56b-46dd-88ef-4f4af7c4fa0e","n":19030,"mean":6991.068786127167,"p50":5850,"p90":14792,"p99":20284},{"db_id":"0162019d-1392-4282-94dc-ccd8af865091","n":227058,"mean":737247696.8860556,"p50":542608675,"p90":1774737577,"p99":2008474072},{"db_id":"01e63fb7-d03a-48f6-81e0-da298bccffff","n":33865,"mean":1581308.115930902,"p50":5500,"p90":5480150,"p99":7208593},{"db_id":"024c99b9-76e9-41e4-93c5-d4bef42dcc88","n":998000,"mean":107268711.05302705,"p50":112249789,"p90":165866762,"p99":193259076},{"db_id":"02525540-0a5d-45aa-9d06-3c09279c2e03","n":84874,"mean":7972.377783537951,"p50":263,"p90":16600,"p99":81721},{"db_id":"050dab36-6234-427a-820a-3c31b41cc3cf","n":13422,"mean":5918853.660706303,"p50":1218,"p90":21980015,"p99":103514627},{"db_id":"05ba3a4f-d8ae-4f0e-b8dc-7c6456101149","n":74514,"mean":228.9644496336259,"p50":38,"p90":71,"p99":2776},{"db_id":"0612781b-79bb-4a27-9898-ea72da472e7d","n":140568,"mean":12650.302985032155,"p50":1329,"p90":29981,"p99":173657},{"db_id":"07ed1991-ed65-4a55-a399-70e283583fac","n":45431,"mean":24431.81787766063,"p50":20027,"p90":33055,"p99":149660},{"db_id":"09645a7d-9d3b-45bc-b7ba-d527112aef4a","n":6894,"mean":3073.4590948651003,"p50":574,"p90":7364,"p99":27684},{"db_id":"0a15a2b7-d598-4860-b9c4-4140cd8376ee","n":4424,"mean":9083.346066907776,"p50":4339,"p90":20679,"p99":56179},{"db_id":"0abcac6c-bd6f-494f-a0a4-d7f39a6b5de1","n":109630,"mean":400356311.35328835,"p50":206136590,"p90":918590949,"p99":963301248},{"db_id":"0b0f30a8-e155-4db4-9912-c2dfd68dcdef","n":5639,"mean":579.1654548678844,"p50":367,"p90":714,"p99":4084},{"db_id":"0dc08bae-c8c0-4f9f-b67a-7c9a5933637f","n":172891,"mean":1513343580.9303029,"p50":1146425469,"p90":3410148725,"p99":3872982070},{"db_id":"0e680430-f842-4932-be4c-755fdf632ba0","n":42136,"mean":154.13283178279855,"p50":190,"p90":253,"p99":405},{"db_id":"1058f962-1a36-44b6-b5c5-8a95e9990282","n":8835,"mean":50214.006451612906,"p50":12652,"p90":131505,"p99":407904},{"db_id":"11ad1e7b-90a6-43a8-bd10-c6c0f0b06e52","n":85675,"mean":605661354.3735045,"p50":349366579,"p90":1562505006,"p99":1693507116},{"db_id":"120d40e3-c8e4-405c-a670-43ed12d7bbc0","n":86807,"mean":35351116.33755343,"p50":12589375,"p90":129564818,"p99":153964419},{"db_id":"12dbc0c9-ce5e-4a80-a309-6228717b0f17","n":98393,"mean":6945.898661490147,"p50":5996,"p90":13249,"p99":22283},{"db_id":"12ee48bb-c4dc-4883-b9fd-a4ebb221f9cb","n":616364,"mean":1193004406.2476897,"p50":935075873,"p90":3056859557,"p99":3181854211},{"db_id":"131ba8f3-f2ca-428b-a7d6-760153843322","n":315978,"mean":1777244753.2025173,"p50":1307677653,"p90":4599122278,"p99":5789525812},{"db_id":"131f16eb-360a-444a-b3e2-398a2821a893","n":2622,"mean":2448.7745995423343,"p50":485,"p90":6604,"p99":17613},{"db_id":"15c4fa1b-e119-4864-8363-307042bcb1da","n":99178,"mean":7226.495624029522,"p50":6235,"p90":14271,"p99":22749},{"db_id":"1630956c-e96e-48bc-ac6f-1a8666771192","n":106667,"mean":4743.944612673085,"p50":1173,"p90":9896,"p99":58695},{"db_id":"17c1e8f6-5381-4540-8497-4a606694e24a","n":45174,"mean":9678.991521671758,"p50":1064,"p90":11687,"p99":214263},{"db_id":"1a945094-d967-4173-a658-c91259a99402","n":89872,"mean":2253678319.7161074,"p50":1444790772,"p90":5386857917,"p99":6239903864},{"db_id":"1cf944d3-48f5-49e9-b5c5-1560c547c1e5","n":7532,"mean":472685.71508231544,"p50":618,"p90":274631,"p99":8040032},{"db_id":"1d1d46b1-1467-405c-a5a4-e3594b38fc80","n":102804,"mean":95.15519824131357,"p50":8,"p90":52,"p99":98},{"db_id":"1d7e52c2-ca9b-4c53-8d6c-8c97a7bb6b4e","n":31619,"mean":50867.40893133875,"p50":4047,"p90":96157,"p99":471530},{"db_id":"1daff701-c84c-4a6f-9e94-3bd9e3ae928c","n":998000,"mean":1926455.9468547094,"p50":1138360,"p90":5128157,"p99":8027966},{"db_id":"1dc82a28-7486-46f6-9837-5e9e5d87f939","n":3656,"mean":2073.434628008753,"p50":277,"p90":609,"p99":4563},{"db_id":"1dd1da24-527c-4ee1-bd78-88355d21ee90","n":56792,"mean":27444.946260036624,"p50":128,"p90":102100,"p99":161718},{"db_id":"1f244925-4225-4c84-839f-de24f433cdb5","n":103891,"mean":1565090499.6307669,"p50":1512641421,"p90":3536225167,"p99":4087158285},{"db_id":"1f99275d-b946-4840-8a13-cafb2e3cdc37","n":1989,"mean":2063.2619406737053,"p50":46,"p90":5175,"p99":8089},{"db_id":"21c13801-66c4-49fa-9b9b-412e2567c2a5","n":5368,"mean":236311.63002980626,"p50":496,"p90":9383,"p99":5822942},{"db_id":"2311ebe0-f5c8-40d8-8f09-7d135f12a57f","n":72317,"mean":94060.54185046392,"p50":2262,"p90":138490,"p99":921829},{"db_id":"247d8d7b-202b-431c-84e6-2464bf52e6dd","n":48159,"mean":763442.0075167674,"p50":693304,"p90":1516384,"p99":2174432},{"db_id":"25ad79a7-e29e-46e2-a3fe-9531484ac4a9","n":30861,"mean":34386.6508214251,"p50":257,"p90":20796,"p99":982961},{"db_id":"267130fd-b263-4090-b198-e4a8c4beaf08","n":41254,"mean":3251.734062151549,"p50":258,"p90":3102,"p99":58232},{"db_id":"2772f410-9e43-4d70-9242-05bb7c40ad50","n":35897,"mean":631943.2245034404,"p50":37690,"p90":1842791,"p99":2889038},{"db_id":"28ce96b2-d30f-4b18-b54a-e61aa0e7a4d0","n":10716,"mean":736.1478163493841,"p50":194,"p90":407,"p99":16563},{"db_id":"28ed1ffd-2690-418b-a2b8-114996af9092","n":1971,"mean":29282.52207001522,"p50":518,"p90":76018,"p99":122564},{"db_id":"293b83bf-f91a-4e11-8865-7afc1d2d5002","n":15476,"mean":1705.840527268028,"p50":454,"p90":3289,"p99":11158},{"db_id":"2b07eded-d357-420a-856c-4070c7d8a272","n":85969,"mean":412100470.97207135,"p50":334020064,"p90":1035833896,"p99":1159348272},{"db_id":"2bb9d906-c4d9-4286-b4ef-c09ed26072a4","n":158801,"mean":655617.2667237612,"p50":324865,"p90":1982890,"p99":3066564},{"db_id":"2c1b5979-d31a-4589-8d83-89ee1703a8e0","n":4783,"mean":436.05477733639975,"p50":131,"p90":474,"p99":3163},{"db_id":"2d437c6f-d8c5-4d83-a834-9c291e3f9c94","n":6373,"mean":812.3585438568963,"p50":132,"p90":498,"p99":3075},{"db_id":"2ef7eac4-072f-4b70-b084-8ce0ba264158","n":24104,"mean":1144.994440756721,"p50":51,"p90":791,"p99":29478},{"db_id":"2f3458ba-4b8b-4339-9e72-f9641a0a648a","n":56106,"mean":6309.383078458632,"p50":305,"p90":2691,"p99":349918},{"db_id":"3071d63c-e3b3-44a4-93cf-e5662f16fd16","n":9010,"mean":1878.5430632630412,"p50":331,"p90":3442,"p99":14762},{"db_id":"31a65b09-4c66-45a4-87cc-356fd9151601","n":16125,"mean":125.15237209302326,"p50":56,"p90":111,"p99":2089},{"db_id":"31e2959c-71b1-486c-b8c3-79f8c1e16b30","n":209878,"mean":82743791.73288292,"p50":77679980,"p90":178341854,"p99":199138097},{"db_id":"32229d77-3fec-49ca-99ab-f0225c426578","n":22329,"mean":12051.649827578485,"p50":3052,"p90":21118,"p99":218358},{"db_id":"323471f5-d47b-4985-9e65-906c6ee79cf1","n":98054,"mean":1240464108.6074204,"p50":1192395946,"p90":2536114488,"p99":2762892794},{"db_id":"34a2ea5f-ec5b-4aef-b7c6-cbd4602b2cc6","n":15000,"mean":80557.18513333333,"p50":18179,"p90":90424,"p99":1280275},{"db_id":"35b1d81f-21ee-4819-a5cd-653fbac8f0a9","n":1879,"mean":124.04949441192123,"p50":73,"p90":320,"p99":337},{"db_id":"35c96423-2a83-47ac-8ec3-b2aa49ef96f4","n":8354,"mean":62032.247905195116,"p50":9010,"p90":241788,"p99":503977},{"db_id":"373f4618-b2d8-4dcf-b23d-f8cc56c4bfa7","n":18416,"mean":1060.223664205039,"p50":563,"p90":1680,"p99":3724},{"db_id":"3c071454-c208-4c73-a632-f56947484801","n":245581,"mean":2495788054.6767626,"p50":2436406831,"p90":5378525151,"p99":5945050452},{"db_id":"3c559d61-9617-48fc-822f-f76066670ddc","n":120957,"mean":680765802.0080607,"p50":860811784,"p90":1357471000,"p99":1390638437},{"db_id":"3cc55df3-8e38-4a5c-b552-a530013df8e1","n":349780,"mean":1066622281.0878724,"p50":757987368,"p90":2671118726,"p99":3005941231},{"db_id":"406c0a30-1921-4440-b02b-09ddd7a6e5a7","n":42094,"mean":157.1304461443436,"p50":190,"p90":254,"p99":397},{"db_id":"40bb7235-6dbf-4f51-97d9-4be951bbe895","n":5949,"mean":101.38157673558581,"p50":7,"p90":248,"p99":254},{"db_id":"40c8b4a6-36cb-4580-b84d-d6050913cbfa","n":119943,"mean":362717232.6200445,"p50":299865908,"p90":896696365,"p99":1003498955},{"db_id":"40f00949-c2f7-40cd-a555-7424ae8bf735","n":4372,"mean":690.9686642268985,"p50":233,"p90":1910,"p99":2128},{"db_id":"4150e0a5-5223-46f8-954b-138c7ef86244","n":18361,"mean":289682.2490605087,"p50":28833,"p90":119987,"p99":6971673},{"db_id":"451c5c0e-dfb6-463b-9226-bba983c73a59","n":23253,"mean":377.0433062400551,"p50":197,"p90":547,"p99":3590},{"db_id":"458b2c09-9036-4937-8228-170749048fbc","n":10479,"mean":1105847.0965741007,"p50":228,"p90":202969,"p99":30350726},{"db_id":"45c7b24d-f7e5-43df-b8b7-2ebcff54fe83","n":94690,"mean":28414044.26669131,"p50":16643,"p90":109726781,"p99":221423087},{"db_id":"467167e8-ca7b-4ec7-b068-ca9414aec2c0","n":58061,"mean":29531549.090956062,"p50":27464,"p90":123946269,"p99":140763410},{"db_id":"46f5432b-250d-4f2f-ad82-10c0c18274ec","n":5910,"mean":295.75211505922164,"p50":122,"p90":430,"p99":3459},{"db_id":"47373125-e914-4436-9cf8-8f70cba68ddb","n":45995,"mean":269.06748559626044,"p50":209,"p90":224,"p99":379},{"db_id":"4748379b-a5a1-47d7-a2fb-aef2cd3c80e1","n":235867,"mean":47312275.849839106,"p50":33222,"p90":177205715,"p99":269102112},{"db_id":"47870415-943d-4b84-9627-69b230e4b1d9","n":22338,"mean":12661.441086937059,"p50":377,"p90":37427,"p99":37632},{"db_id":"479be519-aba9-4526-8c52-f5c70ed318d1","n":12632,"mean":6690.889170360988,"p50":24,"p90":4835,"p99":146947},{"db_id":"479d2ec9-176d-4b65-843e-1b9c08cfaa7a","n":100956,"mean":91304976.65525575,"p50":16094,"p90":285634790,"p99":330048341},{"db_id":"48ea8b50-379c-4520-bbd2-a5133f21770a","n":900244,"mean":111917.29165759505,"p50":37,"p90":92146,"p99":2305634},{"db_id":"4982fd31-5ecb-4d0d-b4f5-ccf98536eb38","n":168267,"mean":62673645.49969394,"p50":723995,"p90":193523251,"p99":240404627},{"db_id":"4a47390a-192c-4840-a327-ff0372c92876","n":416619,"mean":336980482.9756804,"p50":16574419,"p90":1037899162,"p99":1156603197},{"db_id":"4ad9eef3-bd28-466e-b6e3-1cc143c02a27","n":300118,"mean":867300.559053439,"p50":4741,"p90":3909742,"p99":10316384},{"db_id":"4d7740b2-3d7a-42e1-a586-3f5b31594aa1","n":11695,"mean":625555.8236853356,"p50":633,"p90":138570,"p99":3445915},{"db_id":"4ee75f7d-4b57-4b10-ad42-388b6f042c67","n":60387,"mean":82220036.59877126,"p50":179,"p90":319189989,"p99":455016598},{"db_id":"4ef61a22-2177-47d0-9d1c-c2a6f014a2aa","n":6568,"mean":274.5645554202192,"p50":18,"p90":835,"p99":2329},{"db_id":"5002af9c-0ea3-4952-9151-42cac76fdf25","n":59131,"mean":21626.366051648034,"p50":1111,"p90":61824,"p99":126917},{"db_id":"50a3a0c2-9719-486b-a258-90e1713c9cd3","n":163830,"mean":1008436124.2543674,"p50":672221331,"p90":2447992701,"p99":2719836965},{"db_id":"5176fff4-0957-43b5-a482-28c306ca0b05","n":116625,"mean":1752599.4980150054,"p50":5327,"p90":7807072,"p99":23112135},{"db_id":"55505a41-3ebe-4d86-981d-57fb7da0f41e","n":186925,"mean":1579926008.9246008,"p50":1395068212,"p90":3183305714,"p99":3379832156},{"db_id":"563e9768-8eeb-4226-9622-e647c8521566","n":88714,"mean":5606786.963647226,"p50":2090,"p90":14509385,"p99":75819454},{"db_id":"56e6c8f6-36d7-427f-92b2-35f547fc5ce3","n":137523,"mean":1315339405.7200031,"p50":1381721015,"p90":2747496172,"p99":2787368421},{"db_id":"58154ab4-8d68-4e7f-abdf-51f21e800944","n":32771,"mean":2868188.0812608707,"p50":796,"p90":10828914,"p99":31089911},{"db_id":"586828e0-eb1b-48ca-8bab-b7ab636f3647","n":321414,"mean":497304886.9770296,"p50":539327025,"p90":936348852,"p99":1007128103},{"db_id":"58cefaca-071a-460b-8d8e-c89b29b67ddc","n":29632,"mean":139796.16742035636,"p50":5162,"p90":115033,"p99":2580380},{"db_id":"59862f59-811e-4143-91cd-80b0726c67f5","n":44517,"mean":603846669.8708359,"p50":289,"p90":2076789270,"p99":2643693413},{"db_id":"59957af5-df72-45c9-9f62-f5d6caa4ce15","n":32002,"mean":518661684.8912256,"p50":562462881,"p90":922606103,"p99":978559737},{"db_id":"5b72636e-f855-4497-94b8-819b42ec1254","n":81512,"mean":86765.38616400039,"p50":7567,"p90":202111,"p99":929595},{"db_id":"5d00c682-d2cc-47be-b668-f57a0a8cd5f3","n":8814,"mean":96.50828227819379,"p50":6,"p90":40,"p99":1828},{"db_id":"5f3598f5-7a04-4cb9-ac58-6892762b6b10","n":18501,"mean":16158558.229447057,"p50":16778,"p90":51714486,"p99":76676808},{"db_id":"5f9d443b-307f-4dfb-9287-1cd2b44052bc","n":66191,"mean":1196.9063921076884,"p50":812,"p90":2169,"p99":4060},{"db_id":"5fad8837-07e7-49c4-b987-121d6516f9f1","n":93477,"mean":5028.915904447083,"p50":93,"p90":1581,"p99":14983},{"db_id":"5fcb7c92-2722-4324-8f69-22cd4401834d","n":24665,"mean":608.420839245895,"p50":63,"p90":470,"p99":9080},{"db_id":"6001bb2b-9cb2-4362-b0b8-a6ca7d7f747c","n":7729,"mean":101.07724155776944,"p50":7,"p90":248,"p99":254},{"db_id":"615b79da-d562-4fd2-b530-808786d3683a","n":43209,"mean":1637320.4775625449,"p50":1282,"p90":219313,"p99":39371908},{"db_id":"62a4a471-e71e-4765-874b-ee8f0e302732","n":85027,"mean":31423897.53261905,"p50":12710,"p90":41612918,"p99":581259968},{"db_id":"634c43d8-23df-42bf-ae14-55117ffb8920","n":12304,"mean":3495910.016336151,"p50":22230,"p90":252556,"p99":43287344},{"db_id":"6413a816-46bf-45db-8739-7456bc67f3b7","n":182950,"mean":2148835505.6690955,"p50":1958520460,"p90":4757267823,"p99":5179995645},{"db_id":"6518133f-b531-46c8-a529-1518654d8aca","n":152206,"mean":49310747.19344835,"p50":483802,"p90":163662100,"p99":199719173},{"db_id":"6540f0af-0c9f-4ad8-8f09-73baa3cf3f34","n":76329,"mean":468359.6172228118,"p50":1227,"p90":26805,"p99":14944075},{"db_id":"664475b6-b2bc-4c0a-80b0-ff953b7eebe1","n":19480,"mean":1108213.1877310062,"p50":54826,"p90":3107794,"p99":12022415},{"db_id":"66c0a0cc-27e7-4f3c-a0d4-0f13d90733ef","n":131746,"mean":1082815232.9752326,"p50":911211093,"p90":2441631403,"p99":2788143834},{"db_id":"66da8368-d7fc-40ee-a3b1-ef9572300c1d","n":429816,"mean":2437838841.177313,"p50":2352629808,"p90":5391342492,"p99":6137316546},{"db_id":"6953c7b2-ba8a-4b3c-898c-0b03b2d9e674","n":34015,"mean":35782.83989416434,"p50":5564,"p90":99418,"p99":318977},{"db_id":"6ded3592-e636-4d2f-9ee9-d866272d9300","n":62905,"mean":1590783.0596137033,"p50":1225,"p90":3932714,"p99":38104769},{"db_id":"6e565ebc-185a-4b87-9bf7-8be94da469db","n":6625,"mean":3512.591396226415,"p50":82,"p90":886,"p99":33542},{"db_id":"70fe971e-3e18-436e-85f1-17f3a5f942e7","n":67191,"mean":1173.9235463082853,"p50":828,"p90":1968,"p99":4579},{"db_id":"7104fe14-12b1-46df-acf8-95212f7190d6","n":205443,"mean":2376606952.035893,"p50":1582444896,"p90":5777669240,"p99":6542097134},{"db_id":"71dd96e1-45e2-4420-a80b-b4d851002865","n":14549,"mean":13966.35871881229,"p50":784,"p90":37086,"p99":91890},{"db_id":"74b7ef32-4b9a-4ad9-ad6b-4bd76e5e89b5","n":109756,"mean":1880791.5073253398,"p50":5070,"p90":2639953,"p99":29696373},{"db_id":"75b934f3-0763-4b06-81e0-3367310356fc","n":27068,"mean":639.3861016698685,"p50":81,"p90":1525,"p99":5090},{"db_id":"766db175-0081-4811-93e9-9ce3db8a04af","n":8116,"mean":101.80372104484968,"p50":7,"p90":248,"p99":254},{"db_id":"76b2a043-f201-4d8e-862c-83ef2ece3d50","n":26654,"mean":17299.752119756886,"p50":674,"p90":24696,"p99":431998},{"db_id":"79096b45-65e4-406f-825a-5d232cb6f9e5","n":8751,"mean":2123895.1159867444,"p50":687,"p90":6494694,"p99":28353436},{"db_id":"7a5a12df-84f9-45db-b6f9-8a5007020684","n":21602,"mean":61450484.13887603,"p50":626940,"p90":187837432,"p99":215316135},{"db_id":"7a9455eb-9cd6-4649-8785-635759f5e67b","n":17301,"mean":478463.7532512572,"p50":376,"p90":20671,"p99":15629752},{"db_id":"7c03b26e-a5f5-41c7-8e83-61c229b9d41e","n":18604,"mean":6058049.1988819605,"p50":28438,"p90":18585847,"p99":37717116},{"db_id":"7d9ed918-042e-4584-b650-26016a5fce82","n":145348,"mean":23917621.675977655,"p50":21244852,"p90":56468400,"p99":76465049},{"db_id":"7dcc6b83-da03-4584-af2b-8e195d13e312","n":12047,"mean":156837500.15298414,"p50":56699685,"p90":338081484,"p99":1353827851},{"db_id":"7dfb28d2-9c38-497e-82be-0c5765149ed6","n":42287,"mean":160.943055785466,"p50":191,"p90":254,"p99":392},{"db_id":"7eaa5d63-ecf7-4b5d-b02a-c9252a0a07ba","n":40520,"mean":1995065054.5586376,"p50":2268988959,"p90":3285734850,"p99":3399295408},{"db_id":"8076ce0e-2ff5-4972-9312-a5e553f9ecd9","n":129995,"mean":227227791.8318243,"p50":221622619,"p90":499490275,"p99":573472788},{"db_id":"815c8073-795b-4fe5-a1c0-d42b8de71ad7","n":37116,"mean":11027613.611488307,"p50":32287,"p90":42768517,"p99":72291062},{"db_id":"8288cc9d-ef38-41ed-aa66-031a47676649","n":13614,"mean":1999756.3997355662,"p50":418182,"p90":5293739,"p99":21281468},{"db_id":"838c3b24-1a40-4dd7-9773-b6d7cc332d49","n":226510,"mean":2051455134.1990862,"p50":1869340983,"p90":4649399305,"p99":5291694158},{"db_id":"84ef5656-d689-4e55-ac10-46fd4a3b1b86","n":2098,"mean":4397.943755958056,"p50":198,"p90":3952,"p99":7190},{"db_id":"8503c709-4ee0-4166-a387-be9a213d54f0","n":180306,"mean":2599878296.798387,"p50":2175322937,"p90":6263849716,"p99":7172688438},{"db_id":"858eba70-4ab4-4a0a-b75b-25f0c2959559","n":92536,"mean":461265193.7914217,"p50":524259462,"p90":1111638247,"p99":1202577484},{"db_id":"864bae6c-eec7-43ed-82dc-4005134a5481","n":14439,"mean":60761.605928388395,"p50":8551,"p90":128691,"p99":636140},{"db_id":"871c0d79-f4de-4381-899f-46dfbe833398","n":42337,"mean":160.46564470793868,"p50":191,"p90":254,"p99":412},{"db_id":"89795d09-4210-4bf9-9b73-dcb2095f4ae6","n":272401,"mean":2394736828.102573,"p50":2308743120,"p90":5078617514,"p99":5558712015},{"db_id":"8d27272a-9f6c-44e4-8e57-8fb7e258a5a5","n":147340,"mean":2816061423.427067,"p50":2619303882,"p90":5823431582,"p99":6553163855},{"db_id":"8e7252c0-b69f-4e14-8089-70cf756edb98","n":99664,"mean":244955.972949109,"p50":7480,"p90":437128,"p99":3210300},{"db_id":"918a12da-5e9d-42a1-ad39-1c9655bba745","n":83554,"mean":138806057.5784762,"p50":49530889,"p90":377716239,"p99":405676878},{"db_id":"92157df9-4619-462c-b114-09cb9a3bcb00","n":643672,"mean":7045207.35704365,"p50":3526,"p90":13703346,"p99":131029995},{"db_id":"9317c104-c23c-4f54-84e2-a7257fdde0f6","n":998000,"mean":171.8937004008016,"p50":15,"p90":27,"p99":489},{"db_id":"9354a6a3-be8c-4cae-9e15-0a842082582a","n":186302,"mean":51307751.965631075,"p50":300650,"p90":165507609,"p99":209608968},{"db_id":"9362716b-7ee1-4ea8-9c7c-8b89fdf8a06c","n":57886,"mean":4534.324396227067,"p50":987,"p90":8576,"p99":57913},{"db_id":"93717bf3-d32e-424b-8052-9234cf3d5f41","n":379100,"mean":620796568.1012714,"p50":83946211,"p90":1916096895,"p99":2312983748},{"db_id":"9379d7ed-5891-44bf-a667-6edbc47b5c49","n":35561,"mean":1501824097.8950536,"p50":1492511408,"p90":2987358491,"p99":3256284247},{"db_id":"93d31a5f-591a-4bde-94f1-c4dc1984f32d","n":98297,"mean":16655.577352309836,"p50":16552,"p90":27303,"p99":37291},{"db_id":"94b72e4b-294b-4a86-812f-f233db602c39","n":15327,"mean":8829.19553728714,"p50":422,"p90":29646,"p99":96439},{"db_id":"96d9bc1d-8291-40cc-91b2-7121e5969912","n":22145,"mean":12398940.4489501,"p50":24913,"p90":52499665,"p99":76257130},{"db_id":"97a4f8db-e024-4086-a00d-86a4ea1910b0","n":39477,"mean":34742.97697393419,"p50":446,"p90":36244,"p99":363103},{"db_id":"97f90d6b-9473-4c05-9852-5a0ca5384f19","n":69840,"mean":894202.3607101947,"p50":8747,"p90":1367692,"p99":14387663},{"db_id":"98db4489-55c8-4101-a345-9f4d356ba6a4","n":44486,"mean":12299161.766465854,"p50":7283,"p90":49482422,"p99":154097986},{"db_id":"98dbc102-e25b-4586-a29d-08a5ea6af900","n":24829,"mean":6154.257078416368,"p50":155,"p90":5148,"p99":192371},{"db_id":"99d69b66-0fdd-4701-8f7a-7b312e397c71","n":98650,"mean":14393.579695894578,"p50":14640,"p90":23430,"p99":31776},{"db_id":"9cf3b16b-2c24-4d72-a768-df368caa7024","n":34193,"mean":1716252.8003684964,"p50":358218,"p90":5548795,"p99":8355614},{"db_id":"9d90cafc-70d8-4a3a-9477-2569acbe72dc","n":2437,"mean":4497.567911366434,"p50":253,"p90":22185,"p99":35737},{"db_id":"9dfd61c9-6217-42bb-831b-0f8919365a96","n":86085,"mean":34820.743613870014,"p50":9891,"p90":103812,"p99":286511},{"db_id":"9ecb9bc7-0ddd-4f67-a689-c53ed901d9a2","n":339765,"mean":1437.2446308477918,"p50":1415,"p90":1515,"p99":1869},{"db_id":"a0b0d4ae-7043-4a58-987b-7dfe5d7c3595","n":17473,"mean":42947.06238196074,"p50":202,"p90":5259,"p99":688527},{"db_id":"a24fc3f5-8735-4dce-a719-264f6c409fb8","n":14938,"mean":4953.277011648146,"p50":28,"p90":4355,"p99":74034},{"db_id":"a2558a51-74d6-43f7-9164-dcc198ca3222","n":248243,"mean":789289528.9530903,"p50":691638615,"p90":1856931157,"p99":2091620212},{"db_id":"a3701bac-f7bd-4bfd-aca6-6815234f941a","n":99200,"mean":14827.940534274194,"p50":14971,"p90":24066,"p99":32471},{"db_id":"a76f2678-d82e-4b91-80a1-c1b3d89ed698","n":108540,"mean":9114785.037746454,"p50":3304,"p90":33648465,"p99":52903307},{"db_id":"a8f771e1-6c3d-443b-81b2-8403098f0d99","n":7228,"mean":185923.42598229108,"p50":257,"p90":77261,"p99":4895705},{"db_id":"a98a8664-7840-4f92-b933-80bb746a976c","n":1786,"mean":72456.14389697649,"p50":22964,"p90":175320,"p99":306886},{"db_id":"a9f42d49-21a5-4a67-bc71-706e34487fa3","n":42150,"mean":156.03577698695136,"p50":190,"p90":254,"p99":407},{"db_id":"aa7b73b8-92bf-42c5-81aa-62ecef03c185","n":145832,"mean":1594622106.2995982,"p50":1594379723,"p90":3220584371,"p99":3616061858},{"db_id":"aad71222-adba-42c7-8d13-c66e0d71eda1","n":47146,"mean":2088744.4360285073,"p50":1021,"p90":862348,"p99":41920601},{"db_id":"aaddbd3d-4940-48eb-8421-8f18b3c1817e","n":140005,"mean":660.7219670726046,"p50":77,"p90":1374,"p99":8084},{"db_id":"ab12a2a6-74d3-4f22-b07a-1230e0ebd3be","n":540616,"mean":3426321.721898723,"p50":1638,"p90":16706721,"p99":30097110},{"db_id":"ab6c83f5-7ee3-458d-9577-c1bebe2b3001","n":41989,"mean":165.01283669532498,"p50":191,"p90":254,"p99":405},{"db_id":"ae3e548d-d9e0-41ac-91e1-606a46a3ab01","n":217661,"mean":1112582211.7125025,"p50":962822321,"p90":2514658228,"p99":2867916592},{"db_id":"af094f87-3aee-4de9-ba62-5cc86f70755f","n":2596,"mean":180.48805855161788,"p50":169,"p90":237,"p99":267},{"db_id":"afc9e984-674d-4cd3-98a5-e82b54d17d54","n":83655,"mean":923678204.5180204,"p50":899676911,"p90":1856648994,"p99":2177826017},{"db_id":"b026e98a-87d1-4035-bac8-a9e980d471c0","n":41812,"mean":18143.52678656845,"p50":9347,"p90":59436,"p99":90549},{"db_id":"b0c82735-0a42-4a10-9ba7-4e8d989d7147","n":1130,"mean":199.26814159292036,"p50":194,"p90":254,"p99":259},{"db_id":"b14c699c-529d-4437-ad81-db14de6f9982","n":60197,"mean":42390.628968221004,"p50":7493,"p90":159491,"p99":280538},{"db_id":"b194e74e-d0a5-4dca-a1d7-2efef137c65c","n":94279,"mean":932423.527805768,"p50":3444,"p90":2056564,"p99":21210934},{"db_id":"b1c7be34-a815-4742-9bad-01ee1d20c11f","n":311947,"mean":3102.703920858351,"p50":20,"p90":32,"p99":34717},{"db_id":"b2080879-75f4-4149-b9eb-82e35dde0dd8","n":3416,"mean":43615.95667447307,"p50":33,"p90":2099,"p99":7615},{"db_id":"b208c6f4-a325-442e-b0b2-b472f32125d3","n":267023,"mean":1264549425.911944,"p50":679878205,"p90":3237367706,"p99":4323332591},{"db_id":"b2e04582-e2f0-4cff-ad44-0ba46efee7c5","n":7280,"mean":6660.117994505495,"p50":200,"p90":1174,"p99":9020},{"db_id":"b40d31e5-1ca9-4d19-b7c2-4153e978428f","n":1782,"mean":83.67564534231201,"p50":5,"p90":7,"p99":274},{"db_id":"b52120b8-4920-4576-901c-abce7c258b32","n":363754,"mean":1313642042.2412345,"p50":1094290724,"p90":3069733809,"p99":3456683184},{"db_id":"b6a59a87-8b61-4144-ba0c-f5b35ac3c9b8","n":6449,"mean":9502.192432935339,"p50":193,"p90":3554,"p99":188403},{"db_id":"b8a07a32-515a-45e6-a854-1f7759e9ce7b","n":14411,"mean":2863.583790160294,"p50":1406,"p90":5817,"p99":31850},{"db_id":"b9dc5453-fe09-40d3-9fc6-120d0cdac912","n":150717,"mean":1163753922.7132175,"p50":1081112089,"p90":2384143922,"p99":2885472693},{"db_id":"ba3a63dc-7fac-4695-b489-368bd41a3fc2","n":30334,"mean":139820250.236764,"p50":154092699,"p90":300168839,"p99":322231155},{"db_id":"ba763183-26a6-4987-aa67-cb3739fec693","n":16487,"mean":21847.887487111057,"p50":1075,"p90":30293,"p99":373369},{"db_id":"ba99a953-5be5-448f-ac33-b4d3dded873e","n":17375,"mean":4771.421582733813,"p50":387,"p90":4314,"p99":47676},{"db_id":"becd9f2d-68f5-4a27-9247-aacb10e31903","n":20797,"mean":99150.16617781411,"p50":55685,"p90":114634,"p99":1542834},{"db_id":"bef1075f-af2a-4c68-8124-8b4671ec9d78","n":55726,"mean":257.76807953199585,"p50":8,"p90":146,"p99":5885},{"db_id":"bfb83ce8-677a-4bd3-bf21-59b14d48063c","n":225844,"mean":5363.621287260233,"p50":141,"p90":714,"p99":177777},{"db_id":"bfcb5896-7324-4605-8ab3-caddbb27cd9e","n":17777,"mean":300471.33655847446,"p50":757,"p90":91008,"p99":5957075},{"db_id":"bfde6190-8045-45b4-9b59-b64683178cc0","n":6224,"mean":1829.101381748072,"p50":162,"p90":3136,"p99":27021},{"db_id":"c00fd78a-645b-42b6-bec3-9ae9d81d07fc","n":120831,"mean":1180041.2706259156,"p50":173,"p90":5364572,"p99":15639986},{"db_id":"c03e6460-d6db-4166-b80c-4750f31aa2b4","n":84009,"mean":3607867.852039662,"p50":3783783,"p90":5443624,"p99":5838370},{"db_id":"c09721d3-4036-4330-87a8-d4b55e57a766","n":899037,"mean":61946914.7814506,"p50":269,"p90":13865,"p99":2744151387},{"db_id":"c352c65a-dc21-4524-b176-574cf4cdb697","n":844002,"mean":3556968.2708749506,"p50":688978,"p90":12432678,"p99":17011609},{"db_id":"c457fdd6-7dc6-4180-be3c-9bfefe8b000d","n":46585,"mean":2012.6024900719115,"p50":1297,"p90":4836,"p99":8721},{"db_id":"c660f1b8-3745-41d9-9156-3f9b7de21737","n":10334,"mean":66026.06831817303,"p50":16874,"p90":100282,"p99":583270},{"db_id":"c66b28df-e4b8-481c-bd05-843b57e8643b","n":41209,"mean":161547.9459826737,"p50":104419,"p90":298730,"p99":831856},{"db_id":"c6cf3d33-b3f6-48fe-9f1e-a2cab6addd66","n":7012,"mean":1635.4456645750142,"p50":1322,"p90":2050,"p99":6365},{"db_id":"c8584c6b-f1a6-4b60-ae4d-f932b3196f6c","n":4175,"mean":1537.7930538922155,"p50":214,"p90":4593,"p99":11142},{"db_id":"c9aadbcb-5cbd-4090-bb13-9c048854d7df","n":132167,"mean":1961444137.671325,"p50":1901348662,"p90":4074225121,"p99":4595098507},{"db_id":"cc399185-f73b-4401-a807-5a3e119b71cb","n":19236,"mean":2339486.1485755877,"p50":9045,"p90":8642099,"p99":26009234},{"db_id":"ccf04b7a-02ce-49e6-85c5-5a5e280ad561","n":405052,"mean":1850766740.7354536,"p50":1646535517,"p90":4063131560,"p99":4438993080},{"db_id":"d04c22da-e9f6-45f5-bbbe-7ac9411e8654","n":22950,"mean":962.2759477124183,"p50":800,"p90":1329,"p99":2832},{"db_id":"d1035c19-5120-43cd-8184-36e5c1dca146","n":6182,"mean":230.21772889032675,"p50":207,"p90":243,"p99":276},{"db_id":"d350f708-42a6-42c0-902f-37c5e60eb068","n":9448,"mean":17866.18353090601,"p50":66,"p90":5174,"p99":392858},{"db_id":"d9276e4d-530c-4203-8037-4257c1e5b4e0","n":44166,"mean":36097860.36267717,"p50":4551,"p90":109755332,"p99":204948245},{"db_id":"daac2d69-09c2-46e9-bb39-a47f41993efb","n":51843,"mean":2513844.1172000077,"p50":353,"p90":1249484,"p99":77963204},{"db_id":"dbdc6f06-8ae7-4e88-bf43-704385adbdd1","n":132642,"mean":1409847500.6435065,"p50":1234652991,"p90":3260296825,"p99":3914191896},{"db_id":"dc409f3a-5fa0-4452-9ccb-d8029f57fbed","n":60109,"mean":128372.20036932905,"p50":534,"p90":32359,"p99":5360443},{"db_id":"dc61506d-1a1f-4ec2-9160-7ea304df2ebc","n":58847,"mean":36295.78885924516,"p50":8510,"p90":125566,"p99":374551},{"db_id":"dd55a332-370f-4d58-be51-12a0c887f173","n":253336,"mean":630090583.7849654,"p50":525728369,"p90":1566963854,"p99":1992617438},{"db_id":"dfdb6e4c-f8d1-4413-a393-f0460f43b488","n":301784,"mean":2863288187.5343556,"p50":2961601122,"p90":5507719990,"p99":6278884424},{"db_id":"e302f9d5-e39a-4014-b6b3-3021a92fce4f","n":2584,"mean":134.2016253869969,"p50":86,"p90":252,"p99":277},{"db_id":"e5f83159-fefd-4c41-8927-1d2d476103a5","n":9891,"mean":12631.067940552017,"p50":562,"p90":7046,"p99":339119},{"db_id":"e74a5073-66af-4a28-879c-e72385f950d5","n":5732,"mean":5365.558094905792,"p50":370,"p90":8069,"p99":87226},{"db_id":"ea20b575-8d60-4acc-bfe9-637df16b7a91","n":172604,"mean":545005148.9441032,"p50":531270256,"p90":1197937913,"p99":1397130547},{"db_id":"ebaf1b2e-6a8b-4cba-99a7-08d54e171dde","n":1050,"mean":14992.900952380953,"p50":175,"p90":74252,"p99":112763},{"db_id":"ec6c68fa-eb4d-4f6c-a01d-a29b255744b9","n":9769,"mean":1157971.59565974,"p50":7447,"p90":2162483,"p99":21746341},{"db_id":"ed8ea727-b833-4131-9d1a-aefe29c80b6f","n":286463,"mean":2106367369.831158,"p50":1510631178,"p90":5294537930,"p99":6133312891},{"db_id":"edd8a07b-b1ae-43c3-8eef-cb16da627b77","n":421256,"mean":148424450.4938541,"p50":40745,"p90":517810546,"p99":621987945},{"db_id":"ee7ef0e8-6e3c-4b36-95c1-ae60fa06a489","n":80129,"mean":266967.84365211095,"p50":17557,"p90":849831,"p99":3518314},{"db_id":"ef5eb47a-afbf-4524-960a-d32f0ffaa571","n":132734,"mean":633846003.2150542,"p50":797369099,"p90":1061257038,"p99":1113344661},{"db_id":"f38e2033-19cb-40ae-8bdd-47612090b7f3","n":62646,"mean":140684.94832870414,"p50":33931,"p90":544475,"p99":620075},{"db_id":"f538fb54-14d6-4fe5-a74a-f1c91b1ab7e7","n":594348,"mean":1623359.049933709,"p50":940957,"p90":4282174,"p99":6671779},{"db_id":"f55d8abc-afbe-4f48-95fd-a127c6eac528","n":735764,"mean":14415.725845515683,"p50":1049,"p90":20104,"p99":128847},{"db_id":"f5749d9a-51ac-478c-a6cc-70c362531701","n":4601,"mean":3084.369484894588,"p50":415,"p90":3533,"p99":68391},{"db_id":"f6dfcfc6-e25e-420d-88c9-a6f4007b5c4e","n":41535,"mean":36602.59063440472,"p50":87,"p90":2496,"p99":123776},{"db_id":"f7b7881a-fd3c-49f4-b492-57ab69c5d8eb","n":156560,"mean":378863566.5253513,"p50":433754896,"p90":690134238,"p99":712202518},{"db_id":"f91045cd-5a5e-40ba-8528-8b9f6b042cc3","n":31177,"mean":344908.2353337396,"p50":6467,"p90":1059319,"p99":4662179},{"db_id":"f9cb760b-98d5-45e7-aa06-9f95f5adf74f","n":42039,"mean":155.93520302576178,"p50":190,"p90":253,"p99":402},{"db_id":"fb3bad41-841c-4500-b5f9-2541e49843d4","n":111245,"mean":1175375.0888669153,"p50":146271,"p90":3331381,"p99":15408253},{"db_id":"fb4cff31-3428-457d-88e7-6380ff4e5cbc","n":41968,"mean":156.10341212352267,"p50":190,"p90":254,"p99":396},{"db_id":"ffe6c5f4-d6d1-46d0-9d82-d6ebbdee612a","n":216165,"mean":1989279057.0801842,"p50":1921184769,"p90":3917288234,"p99":4224825423}]

==> figures/plot_material/old.json <==
[{"db_id":"0003bc0f-a56b-46dd-88ef-4f4af7c4fa0e","n":19030,"mean":6991.068786127167,"p50":5850,"p90":14792,"p99":20284},{"db_id":"0162019d-1392-4282-94dc-ccd8af865091","n":227058,"mean":858049798.8987131,"p50":814935748,"p90":1840350860,"p99":2078530957},{"db_id":"01e63fb7-d03a-48f6-81e0-da298bccffff","n":33865,"mean":1622171.8781928245,"p50":7578,"p90":5504727,"p99":7220922},{"db_id":"024c99b9-76e9-41e4-93c5-d4bef42dcc88","n":998000,"mean":108505602.95774649,"p50":114585771,"p90":165750051,"p99":191691977},{"db_id":"02525540-0a5d-45aa-9d06-3c09279c2e03","n":84874,"mean":7950.159778023894,"p50":262,"p90":16553,"p99":81811},{"db_id":"050dab36-6234-427a-820a-3c31b41cc3cf","n":13422,"mean":8001841.296528088,"p50":1647,"p90":24971177,"p99":117826864},{"db_id":"05ba3a4f-d8ae-4f0e-b8dc-7c6456101149","n":74514,"mean":228.96882465040127,"p50":38,"p90":71,"p99":2776},{"db_id":"0612781b-79bb-4a27-9898-ea72da472e7d","n":140568,"mean":13064.787519207786,"p50":1506,"p90":34066,"p99":172542},{"db_id":"07ed1991-ed65-4a55-a399-70e283583fac","n":45431,"mean":34762.3093922652,"p50":33415,"p90":45881,"p99":150617},{"db_id":"09645a7d-9d3b-45bc-b7ba-d527112aef4a","n":6894,"mean":3073.4590948651003,"p50":574,"p90":7364,"p99":27684},{"db_id":"0a15a2b7-d598-4860-b9c4-4140cd8376ee","n":4424,"mean":9024.083408679928,"p50":4258,"p90":20967,"p99":53594},{"db_id":"0abcac6c-bd6f-494f-a0a4-d7f39a6b5de1","n":109630,"mean":417372584.7952477,"p50":339003554,"p90":919337579,"p99":962313367},{"db_id":"0b0f30a8-e155-4db4-9912-c2dfd68dcdef","n":5639,"mean":579.1654548678844,"p50":367,"p90":714,"p99":4084},{"db_id":"0dc08bae-c8c0-4f9f-b67a-7c9a5933637f","n":172891,"mean":1470780975.798318,"p50":1121316862,"p90":3375124651,"p99":3842411036},{"db_id":"0e680430-f842-4932-be4c-755fdf632ba0","n":42136,"mean":154.13283178279855,"p50":190,"p90":253,"p99":405},{"db_id":"1058f962-1a36-44b6-b5c5-8a95e9990282","n":8835,"mean":50475.17023203169,"p50":14110,"p90":131505,"p99":407904},{"db_id":"11ad1e7b-90a6-43a8-bd10-c6c0f0b06e52","n":85675,"mean":739647068.6939131,"p50":782840772,"p90":1601428692,"p99":1699530795},{"db_id":"120d40e3-c8e4-405c-a670-43ed12d7bbc0","n":86807,"mean":36138222.52873616,"p50":17312608,"p90":125229306,"p99":139844800},{"db_id":"12dbc0c9-ce5e-4a80-a309-6228717b0f17","n":98393,"mean":6945.898661490147,"p50":5996,"p90":13249,"p99":22283},{"db_id":"12ee48bb-c4dc-4883-b9fd-a4ebb221f9cb","n":616364,"mean":1311855703.4140053,"p50":1168652955,"p90":3107753116,"p99":3209809852},{"db_id":"131ba8f3-f2ca-428b-a7d6-760153843322","n":315978,"mean":1864568523.6434467,"p50":1445767883,"p90":4583580090,"p99":5762290306},{"db_id":"131f16eb-360a-444a-b3e2-398a2821a893","n":2622,"mean":2470.4359267734553,"p50":485,"p90":6592,"p99":18150},{"db_id":"15c4fa1b-e119-4864-8363-307042bcb1da","n":99178,"mean":7226.495624029522,"p50":6235,"p90":14271,"p99":22749},{"db_id":"1630956c-e96e-48bc-ac6f-1a8666771192","n":106667,"mean":4818.235086765354,"p50":1176,"p90":9966,"p99":59493},{"db_id":"17c1e8f6-5381-4540-8497-4a606694e24a","n":45174,"mean":10091.042812237127,"p50":1060,"p90":12149,"p99":231861},{"db_id":"1a945094-d967-4173-a658-c91259a99402","n":89872,"mean":2296005627.7888217,"p50":1568734174,"p90":5418253529,"p99":6220559748},{"db_id":"1cf944d3-48f5-49e9-b5c5-1560c547c1e5","n":7532,"mean":546062.7302177376,"p50":633,"p90":391110,"p99":11007699},{"db_id":"1d1d46b1-1467-405c-a5a4-e3594b38fc80","n":102804,"mean":95.15519824131357,"p50":8,"p90":52,"p99":98},{"db_id":"1d7e52c2-ca9b-4c53-8d6c-8c97a7bb6b4e","n":31619,"mean":48432.33078212467,"p50":3055,"p90":94596,"p99":451463},{"db_id":"1daff701-c84c-4a6f-9e94-3bd9e3ae928c","n":998000,"mean":1927180.6170901803,"p50":1136112,"p90":5137073,"p99":8068748},{"db_id":"1dc82a28-7486-46f6-9837-5e9e5d87f939","n":3656,"mean":2073.434628008753,"p50":277,"p90":609,"p99":4563},{"db_id":"1dd1da24-527c-4ee1-bd78-88355d21ee90","n":56792,"mean":27309.157486969994,"p50":130,"p90":101665,"p99":161514},{"db_id":"1f244925-4225-4c84-839f-de24f433cdb5","n":103891,"mean":1582063949.3953567,"p50":1555855736,"p90":3544369967,"p99":4083037788},{"db_id":"1f99275d-b946-4840-8a13-cafb2e3cdc37","n":1989,"mean":2063.2619406737053,"p50":46,"p90":5175,"p99":8089},{"db_id":"21c13801-66c4-49fa-9b9b-412e2567c2a5","n":5368,"mean":256096.09556631892,"p50":496,"p90":11126,"p99":5841801},{"db_id":"2311ebe0-f5c8-40d8-8f09-7d135f12a57f","n":72317,"mean":93048.65909813737,"p50":1264,"p90":134610,"p99":929845},{"db_id":"247d8d7b-202b-431c-84e6-2464bf52e6dd","n":48159,"mean":469439.10984447354,"p50":40573,"p90":1452687,"p99":4533346},{"db_id":"25ad79a7-e29e-46e2-a3fe-9531484ac4a9","n":30861,"mean":34472.781244936974,"p50":257,"p90":20797,"p99":987759},{"db_id":"267130fd-b263-4090-b198-e4a8c4beaf08","n":41254,"mean":3333.101905269792,"p50":258,"p90":3100,"p99":59750},{"db_id":"2772f410-9e43-4d70-9242-05bb7c40ad50","n":35897,"mean":659905.1399559851,"p50":66006,"p90":1871772,"p99":2921731},{"db_id":"28ce96b2-d30f-4b18-b54a-e61aa0e7a4d0","n":10716,"mean":736.1478163493841,"p50":194,"p90":407,"p99":16563},{"db_id":"28ed1ffd-2690-418b-a2b8-114996af9092","n":1971,"mean":29282.52207001522,"p50":518,"p90":76018,"p99":122564},{"db_id":"293b83bf-f91a-4e11-8865-7afc1d2d5002","n":15476,"mean":1714.7808219178082,"p50":453,"p90":3272,"p99":10901},{"db_id":"2b07eded-d357-420a-856c-4070c7d8a272","n":85969,"mean":436302894.85024834,"p50":375991096,"p90":1042912218,"p99":1159165518},{"db_id":"2bb9d906-c4d9-4286-b4ef-c09ed26072a4","n":158801,"mean":649327.3945504122,"p50":325122,"p90":1960977,"p99":3059751},{"db_id":"2c1b5979-d31a-4589-8d83-89ee1703a8e0","n":4783,"mean":436.05477733639975,"p50":131,"p90":474,"p99":3163},{"db_id":"2d437c6f-d8c5-4d83-a834-9c291e3f9c94","n":6373,"mean":812.3585438568963,"p50":132,"p90":498,"p99":3075},{"db_id":"2ef7eac4-072f-4b70-b084-8ce0ba264158","n":24104,"mean":1144.994440756721,"p50":51,"p90":791,"p99":29478},{"db_id":"2f3458ba-4b8b-4339-9e72-f9641a0a648a","n":56106,"mean":6322.73763946815,"p50":305,"p90":2717,"p99":349918},{"db_id":"3071d63c-e3b3-44a4-93cf-e5662f16fd16","n":9010,"mean":1877.8401775804662,"p50":331,"p90":3442,"p99":14762},{"db_id":"31a65b09-4c66-45a4-87cc-356fd9151601","n":16125,"mean":125.15237209302326,"p50":56,"p90":111,"p99":2089},{"db_id":"31e2959c-71b1-486c-b8c3-79f8c1e16b30","n":209878,"mean":82590760.94070365,"p50":77478210,"p90":178388949,"p99":199155484},{"db_id":"32229d77-3fec-49ca-99ab-f0225c426578","n":22329,"mean":12040.296296296296,"p50":3055,"p90":21118,"p99":218358},{"db_id":"323471f5-d47b-4985-9e65-906c6ee79cf1","n":98054,"mean":1311193036.6162114,"p50":1278175755,"p90":2553226084,"p99":2781067131},{"db_id":"34a2ea5f-ec5b-4aef-b7c6-cbd4602b2cc6","n":15000,"mean":80064.26773333333,"p50":18341,"p90":85603,"p99":1284329},{"db_id":"35b1d81f-21ee-4819-a5cd-653fbac8f0a9","n":1879,"mean":124.04949441192123,"p50":73,"p90":320,"p99":337},{"db_id":"35c96423-2a83-47ac-8ec3-b2aa49ef96f4","n":8354,"mean":58453.64184821642,"p50":6893,"p90":234156,"p99":479069},{"db_id":"373f4618-b2d8-4dcf-b23d-f8cc56c4bfa7","n":18416,"mean":1060.223664205039,"p50":563,"p90":1680,"p99":3724},{"db_id":"3c071454-c208-4c73-a632-f56947484801","n":245581,"mean":2242101581.667356,"p50":1960825398,"p90":5167384434,"p99":5723119144},{"db_id":"3c559d61-9617-48fc-822f-f76066670ddc","n":120957,"mean":759039747.0034558,"p50":1006257455,"p90":1341299527,"p99":1363520634},{"db_id":"3cc55df3-8e38-4a5c-b552-a530013df8e1","n":349780,"mean":1109446401.2188032,"p50":985917507,"p90":2533308463,"p99":2800123992},{"db_id":"406c0a30-1921-4440-b02b-09ddd7a6e5a7","n":42094,"mean":157.1304461443436,"p50":190,"p90":254,"p99":397},{"db_id":"40bb7235-6dbf-4f51-97d9-4be951bbe895","n":5949,"mean":101.38157673558581,"p50":7,"p90":248,"p99":254},{"db_id":"40c8b4a6-36cb-4580-b84d-d6050913cbfa","n":119943,"mean":465082907.9028622,"p50":427830650,"p90":943472577,"p99":1039363088},{"db_id":"40f00949-c2f7-40cd-a555-7424ae8bf735","n":4372,"mean":690.9686642268985,"p50":233,"p90":1910,"p99":2128},{"db_id":"4150e0a5-5223-46f8-954b-138c7ef86244","n":18361,"mean":287430.28947225097,"p50":30012,"p90":162665,"p99":6804842},{"db_id":"451c5c0e-dfb6-463b-9226-bba983c73a59","n":23253,"mean":377.0433062400551,"p50":197,"p90":547,"p99":3590},{"db_id":"458b2c09-9036-4937-8228-170749048fbc","n":10479,"mean":1131911.1047809906,"p50":230,"p90":206518,"p99":30354740},{"db_id":"45c7b24d-f7e5-43df-b8b7-2ebcff54fe83","n":94690,"mean":13260396.297328124,"p50":17233,"p90":48898986,"p99":128104142},{"db_id":"467167e8-ca7b-4ec7-b068-ca9414aec2c0","n":58061,"mean":35114829.8448356,"p50":75955,"p90":127162341,"p99":141232149},{"db_id":"46f5432b-250d-4f2f-ad82-10c0c18274ec","n":5910,"mean":295.75211505922164,"p50":122,"p90":430,"p99":3459},{"db_id":"47373125-e914-4436-9cf8-8f70cba68ddb","n":45995,"mean":269.06748559626044,"p50":209,"p90":224,"p99":379},{"db_id":"4748379b-a5a1-47d7-a2fb-aef2cd3c80e1","n":235867,"mean":65869856.35472957,"p50":189761,"p90":208738640,"p99":277398253},{"db_id":"47870415-943d-4b84-9627-69b230e4b1d9","n":22338,"mean":12661.441086937059,"p50":377,"p90":37427,"p99":37632},{"db_id":"479be519-aba9-4526-8c52-f5c70ed318d1","n":12632,"mean":6690.889170360988,"p50":24,"p90":4835,"p99":146947},{"db_id":"479d2ec9-176d-4b65-843e-1b9c08cfaa7a","n":100956,"mean":92380608.13672292,"p50":24887,"p90":287431619,"p99":330324821},{"db_id":"48ea8b50-379c-4520-bbd2-a5133f21770a","n":900244,"mean":236982.3601312533,"p50":34,"p90":177835,"p99":8214102},{"db_id":"4982fd31-5ecb-4d0d-b4f5-ccf98536eb38","n":168267,"mean":79416708.93607184,"p50":81239584,"p90":202620992,"p99":244461765},{"db_id":"4a47390a-192c-4840-a327-ff0372c92876","n":416619,"mean":347058002.38954777,"p50":30317589,"p90":1011978181,"p99":1121949240},{"db_id":"4ad9eef3-bd28-466e-b6e3-1cc143c02a27","n":300118,"mean":970108.2529571701,"p50":5210,"p90":4381491,"p99":10741450},{"db_id":"4d7740b2-3d7a-42e1-a586-3f5b31594aa1","n":11695,"mean":638560.6531851218,"p50":635,"p90":160462,"p99":3467256},{"db_id":"4ee75f7d-4b57-4b10-ad42-388b6f042c67","n":60387,"mean":82289824.92445394,"p50":179,"p90":319371562,"p99":455104701},{"db_id":"4ef61a22-2177-47d0-9d1c-c2a6f014a2aa","n":6568,"mean":274.5645554202192,"p50":18,"p90":835,"p99":2329},{"db_id":"5002af9c-0ea3-4952-9151-42cac76fdf25","n":59131,"mean":21626.39344844498,"p50":1111,"p90":61824,"p99":126917},{"db_id":"50a3a0c2-9719-486b-a258-90e1713c9cd3","n":163830,"mean":983036156.877971,"p50":677021323,"p90":2371802149,"p99":2638280110},{"db_id":"5176fff4-0957-43b5-a482-28c306ca0b05","n":116625,"mean":1802315.1815648447,"p50":5351,"p90":8254741,"p99":23305231},{"db_id":"55505a41-3ebe-4d86-981d-57fb7da0f41e","n":186925,"mean":1640620701.381875,"p50":1689116987,"p90":3194900952,"p99":3385162456},{"db_id":"563e9768-8eeb-4226-9622-e647c8521566","n":88714,"mean":5792181.906508556,"p50":2135,"p90":15122911,"p99":76187255},{"db_id":"56e6c8f6-36d7-427f-92b2-35f547fc5ce3","n":137523,"mean":1379918830.9688635,"p50":1512126704,"p90":2755529206,"p99":2793422827},{"db_id":"58154ab4-8d68-4e7f-abdf-51f21e800944","n":32771,"mean":3267622.1805254645,"p50":843,"p90":13846402,"p99":31861283},{"db_id":"586828e0-eb1b-48ca-8bab-b7ab636f3647","n":321414,"mean":354473601.4413871,"p50":417300167,"p90":630911123,"p99":651538231},{"db_id":"58cefaca-071a-460b-8d8e-c89b29b67ddc","n":29632,"mean":139062.02672786178,"p50":4855,"p90":115022,"p99":2580380},{"db_id":"59862f59-811e-4143-91cd-80b0726c67f5","n":44517,"mean":654405298.10414,"p50":289,"p90":2145790481,"p99":2652310222},{"db_id":"59957af5-df72-45c9-9f62-f5d6caa4ce15","n":32002,"mean":551235456.6813011,"p50":616940581,"p90":930204520,"p99":985536983},{"db_id":"5b72636e-f855-4497-94b8-819b42ec1254","n":81512,"mean":86925.95208067524,"p50":7615,"p90":202413,"p99":930812},{"db_id":"5d00c682-d2cc-47be-b668-f57a0a8cd5f3","n":8814,"mean":96.50828227819379,"p50":6,"p90":40,"p99":1828},{"db_id":"5f3598f5-7a04-4cb9-ac58-6892762b6b10","n":18501,"mean":20112296.566834226,"p50":9810626,"p90":55580180,"p99":77423329},{"db_id":"5f9d443b-307f-4dfb-9287-1cd2b44052bc","n":66191,"mean":1196.9993956882356,"p50":812,"p90":2169,"p99":4063},{"db_id":"5fad8837-07e7-49c4-b987-121d6516f9f1","n":93477,"mean":5027.2288370401275,"p50":93,"p90":1559,"p99":14991},{"db_id":"5fcb7c92-2722-4324-8f69-22cd4401834d","n":24665,"mean":611.3506182850192,"p50":63,"p90":490,"p99":9080},{"db_id":"6001bb2b-9cb2-4362-b0b8-a6ca7d7f747c","n":7729,"mean":101.07724155776944,"p50":7,"p90":248,"p99":254},{"db_id":"615b79da-d562-4fd2-b530-808786d3683a","n":43209,"mean":1644449.6862922076,"p50":2901,"p90":142852,"p99":39572152},{"db_id":"62a4a471-e71e-4765-874b-ee8f0e302732","n":85027,"mean":29576364.57529961,"p50":9001,"p90":34509870,"p99":572012696},{"db_id":"634c43d8-23df-42bf-ae14-55117ffb8920","n":12304,"mean":3513542.1103706113,"p50":23743,"p90":252805,"p99":43287936},{"db_id":"6413a816-46bf-45db-8739-7456bc67f3b7","n":182950,"mean":2377672128.5101995,"p50":2249590251,"p90":4795238732,"p99":5200063764},{"db_id":"6518133f-b531-46c8-a529-1518654d8aca","n":152206,"mean":71638321.26983167,"p50":30042869,"p90":191490139,"p99":230254112},{"db_id":"6540f0af-0c9f-4ad8-8f09-73baa3cf3f34","n":76329,"mean":306411.53454126214,"p50":3247,"p90":113796,"p99":8183362},{"db_id":"664475b6-b2bc-4c0a-80b0-ff953b7eebe1","n":19480,"mean":1140891.698767967,"p50":58424,"p90":3188818,"p99":12337117},{"db_id":"66c0a0cc-27e7-4f3c-a0d4-0f13d90733ef","n":131746,"mean":1103129728.631966,"p50":940289145,"p90":2441827342,"p99":2773687291},{"db_id":"66da8368-d7fc-40ee-a3b1-ef9572300c1d","n":429816,"mean":2873240707.6388755,"p50":3007002361,"p90":5621008726,"p99":6264479586},{"db_id":"6953c7b2-ba8a-4b3c-898c-0b03b2d9e674","n":34015,"mean":34853.77883286785,"p50":5189,"p90":99418,"p99":318473},{"db_id":"6ded3592-e636-4d2f-9ee9-d866272d9300","n":62905,"mean":1593203.8952547493,"p50":1259,"p90":4034847,"p99":37773399},{"db_id":"6e565ebc-185a-4b87-9bf7-8be94da469db","n":6625,"mean":3515.8238490566036,"p50":82,"p90":886,"p99":33854},{"db_id":"70fe971e-3e18-436e-85f1-17f3a5f942e7","n":67191,"mean":1177.754833236594,"p50":828,"p90":1970,"p99":4623},{"db_id":"7104fe14-12b1-46df-acf8-95212f7190d6","n":205443,"mean":2490258956.332759,"p50":1721546420,"p90":5853564355,"p99":6591447927},{"db_id":"71dd96e1-45e2-4420-a80b-b4d851002865","n":14549,"mean":13966.384012646917,"p50":784,"p90":37086,"p99":91890},{"db_id":"74b7ef32-4b9a-4ad9-ad6b-4bd76e5e89b5","n":109756,"mean":819802.8226702869,"p50":10873,"p90":1440459,"p99":17312712},{"db_id":"75b934f3-0763-4b06-81e0-3367310356fc","n":27068,"mean":640.074442145707,"p50":81,"p90":1525,"p99":5155},{"db_id":"766db175-0081-4811-93e9-9ce3db8a04af","n":8116,"mean":101.80372104484968,"p50":7,"p90":248,"p99":254},{"db_id":"76b2a043-f201-4d8e-862c-83ef2ece3d50","n":26654,"mean":17341.869175358293,"p50":694,"p90":24835,"p99":431998},{"db_id":"79096b45-65e4-406f-825a-5d232cb6f9e5","n":8751,"mean":2330034.7875671354,"p50":736,"p90":6994876,"p99":28559811},{"db_id":"7a5a12df-84f9-45db-b6f9-8a5007020684","n":21602,"mean":65868431.61420239,"p50":755738,"p90":191172236,"p99":216171144},{"db_id":"7a9455eb-9cd6-4649-8785-635759f5e67b","n":17301,"mean":536487.839084446,"p50":378,"p90":25905,"p99":15912964},{"db_id":"7c03b26e-a5f5-41c7-8e83-61c229b9d41e","n":18604,"mean":6216532.343474521,"p50":66726,"p90":18633557,"p99":37514948},{"db_id":"7d9ed918-042e-4584-b650-26016a5fce82","n":145348,"mean":30151937.60428764,"p50":30199172,"p90":65380998,"p99":84221594},{"db_id":"7dcc6b83-da03-4584-af2b-8e195d13e312","n":12047,"mean":167207241.37403503,"p50":62287571,"p90":340340360,"p99":1355386068},{"db_id":"7dfb28d2-9c38-497e-82be-0c5765149ed6","n":42287,"mean":160.943055785466,"p50":191,"p90":254,"p99":392},{"db_id":"7eaa5d63-ecf7-4b5d-b02a-c9252a0a07ba","n":40520,"mean":1906700766.8415844,"p50":2211532935,"p90":3274154189,"p99":3380131952},{"db_id":"8076ce0e-2ff5-4972-9312-a5e553f9ecd9","n":129995,"mean":184153086.38946113,"p50":178546290,"p90":405337828,"p99":469149260},{"db_id":"815c8073-795b-4fe5-a1c0-d42b8de71ad7","n":37116,"mean":14604497.018994505,"p50":984955,"p90":47166390,"p99":74656621},{"db_id":"8288cc9d-ef38-41ed-aa66-031a47676649","n":13614,"mean":2061342.4395475246,"p50":450830,"p90":5453549,"p99":21517885},{"db_id":"838c3b24-1a40-4dd7-9773-b6d7cc332d49","n":226510,"mean":2289353009.4016204,"p50":2248574368,"p90":4761804287,"p99":5385588840},{"db_id":"84ef5656-d689-4e55-ac10-46fd4a3b1b86","n":2098,"mean":4397.943755958056,"p50":198,"p90":3952,"p99":7190},{"db_id":"8503c709-4ee0-4166-a387-be9a213d54f0","n":180306,"mean":2281903891.901939,"p50":1658348451,"p90":5823018333,"p99":6705771138},{"db_id":"858eba70-4ab4-4a0a-b75b-25f0c2959559","n":92536,"mean":429923592.57616496,"p50":435005036,"p90":1059761173,"p99":1149658642},{"db_id":"864bae6c-eec7-43ed-82dc-4005134a5481","n":14439,"mean":58011.51187755385,"p50":8617,"p90":128742,"p99":589146},{"db_id":"871c0d79-f4de-4381-899f-46dfbe833398","n":42337,"mean":160.46564470793868,"p50":191,"p90":254,"p99":412},{"db_id":"89795d09-4210-4bf9-9b73-dcb2095f4ae6","n":272401,"mean":2516334842.440828,"p50":2477898680,"p90":5140724466,"p99":5605130843},{"db_id":"8d27272a-9f6c-44e4-8e57-8fb7e258a5a5","n":147340,"mean":2674310862.053516,"p50":2435215879,"p90":5658003181,"p99":6444120754},{"db_id":"8e7252c0-b69f-4e14-8089-70cf756edb98","n":99664,"mean":249765.9441523519,"p50":7985,"p90":447570,"p99":3255963},{"db_id":"918a12da-5e9d-42a1-ad39-1c9655bba745","n":83554,"mean":37555624.540560596,"p50":36299,"p90":113467819,"p99":124843814},{"db_id":"92157df9-4619-462c-b114-09cb9a3bcb00","n":643672,"mean":19543862.854315553,"p50":49278,"p90":62397938,"p99":213949224},{"db_id":"9317c104-c23c-4f54-84e2-a7257fdde0f6","n":998000,"mean":171.8937004008016,"p50":15,"p90":27,"p99":489},{"db_id":"9354a6a3-be8c-4cae-9e15-0a842082582a","n":186302,"mean":16774173.755955385,"p50":13434,"p90":72723881,"p99":93281625},{"db_id":"9362716b-7ee1-4ea8-9c7c-8b89fdf8a06c","n":57886,"mean":4563.360017966348,"p50":983,"p90":8967,"p99":58332},{"db_id":"93717bf3-d32e-424b-8052-9234cf3d5f41","n":379100,"mean":689099063.3581482,"p50":382936708,"p90":1869303422,"p99":2185097108},{"db_id":"9379d7ed-5891-44bf-a667-6edbc47b5c49","n":35561,"mean":1523928171.1910238,"p50":1521785501,"p90":2993474452,"p99":3258727141},{"db_id":"93d31a5f-591a-4bde-94f1-c4dc1984f32d","n":98297,"mean":16655.577352309836,"p50":16552,"p90":27303,"p99":37291},{"db_id":"94b72e4b-294b-4a86-812f-f233db602c39","n":15327,"mean":9068.811770078946,"p50":427,"p90":32807,"p99":96439},{"db_id":"96d9bc1d-8291-40cc-91b2-7121e5969912","n":22145,"mean":12464324.020636713,"p50":23399,"p90":52833973,"p99":75306245},{"db_id":"97a4f8db-e024-4086-a00d-86a4ea1910b0","n":39477,"mean":34812.46776604099,"p50":446,"p90":36096,"p99":363161},{"db_id":"97f90d6b-9473-4c05-9852-5a0ca5384f19","n":69840,"mean":885417.2772050401,"p50":10700,"p90":1679152,"p99":13128760},{"db_id":"98db4489-55c8-4101-a345-9f4d356ba6a4","n":44486,"mean":8293268.21997932,"p50":13964,"p90":20758212,"p99":122867819},{"db_id":"98dbc102-e25b-4586-a29d-08a5ea6af900","n":24829,"mean":6234.8886785613595,"p50":155,"p90":5169,"p99":198557},{"db_id":"99d69b66-0fdd-4701-8f7a-7b312e397c71","n":98650,"mean":14393.579695894578,"p50":14640,"p90":23430,"p99":31776},{"db_id":"9cf3b16b-2c24-4d72-a768-df368caa7024","n":34193,"mean":1854561.6744947797,"p50":451312,"p90":5880704,"p99":8445949},{"db_id":"9d90cafc-70d8-4a3a-9477-2569acbe72dc","n":2437,"mean":4497.567911366434,"p50":253,"p90":22185,"p99":35737},{"db_id":"9dfd61c9-6217-42bb-831b-0f8919365a96","n":86085,"mean":33495.329476680025,"p50":9358,"p90":99846,"p99":291445},{"db_id":"9ecb9bc7-0ddd-4f67-a689-c53ed901d9a2","n":339765,"mean":1437.2446308477918,"p50":1415,"p90":1515,"p99":1869},{"db_id":"a0b0d4ae-7043-4a58-987b-7dfe5d7c3595","n":17473,"mean":42949.19647456075,"p50":203,"p90":5255,"p99":688527},{"db_id":"a24fc3f5-8735-4dce-a719-264f6c409fb8","n":14938,"mean":4827.467599410898,"p50":26,"p90":4314,"p99":68905},{"db_id":"a2558a51-74d6-43f7-9164-dcc198ca3222","n":248243,"mean":1006014361.5075269,"p50":1028070063,"p90":1987103148,"p99":2188613559},{"db_id":"a3701bac-f7bd-4bfd-aca6-6815234f941a","n":99200,"mean":14827.940534274194,"p50":14971,"p90":24066,"p99":32471},{"db_id":"a76f2678-d82e-4b91-80a1-c1b3d89ed698","n":108540,"mean":10218328.531739451,"p50":4651,"p90":37245995,"p99":53601118},{"db_id":"a8f771e1-6c3d-443b-81b2-8403098f0d99","n":7228,"mean":226421.9714997233,"p50":255,"p90":133121,"p99":5649291},{"db_id":"a98a8664-7840-4f92-b933-80bb746a976c","n":1786,"mean":76017.62094064949,"p50":28171,"p90":177336,"p99":314775},{"db_id":"a9f42d49-21a5-4a67-bc71-706e34487fa3","n":42150,"mean":156.03577698695136,"p50":190,"p90":254,"p99":407},{"db_id":"aa7b73b8-92bf-42c5-81aa-62ecef03c185","n":145832,"mean":1614486403.7478125,"p50":1597056519,"p90":3126003793,"p99":3547869317},{"db_id":"aad71222-adba-42c7-8d13-c66e0d71eda1","n":47146,"mean":8144529.223094218,"p50":1449,"p90":30915538,"p99":47586470},{"db_id":"aaddbd3d-4940-48eb-8421-8f18b3c1817e","n":140005,"mean":660.8045641227098,"p50":77,"p90":1374,"p99":8084},{"db_id":"ab12a2a6-74d3-4f22-b07a-1230e0ebd3be","n":540616,"mean":5724821.796265741,"p50":2469,"p90":22514227,"p99":42261346},{"db_id":"ab6c83f5-7ee3-458d-9577-c1bebe2b3001","n":41989,"mean":165.01283669532498,"p50":191,"p90":254,"p99":405},{"db_id":"ae3e548d-d9e0-41ac-91e1-606a46a3ab01","n":217661,"mean":1273858986.9302402,"p50":1249846261,"p90":2608137940,"p99":2920983252},{"db_id":"af094f87-3aee-4de9-ba62-5cc86f70755f","n":2596,"mean":180.48805855161788,"p50":169,"p90":237,"p99":267},{"db_id":"afc9e984-674d-4cd3-98a5-e82b54d17d54","n":83655,"mean":861828505.654378,"p50":871607723,"p90":1810488285,"p99":2129984573},{"db_id":"b026e98a-87d1-4035-bac8-a9e980d471c0","n":41812,"mean":18143.52678656845,"p50":9347,"p90":59436,"p99":90549},{"db_id":"b0c82735-0a42-4a10-9ba7-4e8d989d7147","n":1130,"mean":199.26814159292036,"p50":194,"p90":254,"p99":259},{"db_id":"b14c699c-529d-4437-ad81-db14de6f9982","n":60197,"mean":42557.67632938518,"p50":7173,"p90":159872,"p99":279762},{"db_id":"b194e74e-d0a5-4dca-a1d7-2efef137c65c","n":94279,"mean":1100369.933039171,"p50":4434,"p90":3250128,"p99":21698626},{"db_id":"b1c7be34-a815-4742-9bad-01ee1d20c11f","n":311947,"mean":6160.288042520044,"p50":20,"p90":36,"p99":143619},{"db_id":"b2080879-75f4-4149-b9eb-82e35dde0dd8","n":3416,"mean":43615.95667447307,"p50":33,"p90":2099,"p99":7615},{"db_id":"b208c6f4-a325-442e-b0b2-b472f32125d3","n":267023,"mean":1491865489.0598226,"p50":974248104,"p90":3347175881,"p99":4431956627},{"db_id":"b2e04582-e2f0-4cff-ad44-0ba46efee7c5","n":7280,"mean":6660.117994505495,"p50":200,"p90":1174,"p99":9020},{"db_id":"b40d31e5-1ca9-4d19-b7c2-4153e978428f","n":1782,"mean":83.67564534231201,"p50":5,"p90":7,"p99":274},{"db_id":"b52120b8-4920-4576-901c-abce7c258b32","n":363754,"mean":1481071329.7734761,"p50":1345864504,"p90":3150748755,"p99":3510806896},{"db_id":"b6a59a87-8b61-4144-ba0c-f5b35ac3c9b8","n":6449,"mean":9502.430764459607,"p50":193,"p90":3554,"p99":188403},{"db_id":"b8a07a32-515a-45e6-a854-1f7759e9ce7b","n":14411,"mean":2863.583790160294,"p50":1406,"p90":5817,"p99":31850},{"db_id":"b9dc5453-fe09-40d3-9fc6-120d0cdac912","n":150717,"mean":1270265354.453207,"p50":1162208881,"p90":2448068808,"p99":2921714914},{"db_id":"ba3a63dc-7fac-4695-b489-368bd41a3fc2","n":30334,"mean":145631043.80609217,"p50":163009609,"p90":303249581,"p99":324456326},{"db_id":"ba763183-26a6-4987-aa67-cb3739fec693","n":16487,"mean":22338.466610056406,"p50":1007,"p90":29196,"p99":380953},{"db_id":"ba99a953-5be5-448f-ac33-b4d3dded873e","n":17375,"mean":5638.49271942446,"p50":387,"p90":4294,"p99":44638},{"db_id":"becd9f2d-68f5-4a27-9247-aacb10e31903","n":20797,"mean":99150.16617781411,"p50":55685,"p90":114634,"p99":1542834},{"db_id":"bef1075f-af2a-4c68-8124-8b4671ec9d78","n":55726,"mean":257.76807953199585,"p50":8,"p90":146,"p99":5885},{"db_id":"bfb83ce8-677a-4bd3-bf21-59b14d48063c","n":225844,"mean":6564.083429269762,"p50":141,"p90":736,"p99":246334},{"db_id":"bfcb5896-7324-4605-8ab3-caddbb27cd9e","n":17777,"mean":316335.0124317939,"p50":758,"p90":96720,"p99":5984577},{"db_id":"bfde6190-8045-45b4-9b59-b64683178cc0","n":6224,"mean":1831.778438303342,"p50":162,"p90":3138,"p99":27021},{"db_id":"c00fd78a-645b-42b6-bec3-9ae9d81d07fc","n":120831,"mean":2901084.187120855,"p50":203,"p90":13629806,"p99":20952148},{"db_id":"c03e6460-d6db-4166-b80c-4750f31aa2b4","n":84009,"mean":3605219.0907878918,"p50":3783783,"p90":5443624,"p99":5838370},{"db_id":"c09721d3-4036-4330-87a8-d4b55e57a766","n":899037,"mean":653550379.9954696,"p50":5936,"p90":2731198533,"p99":2897438183},{"db_id":"c352c65a-dc21-4524-b176-574cf4cdb697","n":844002,"mean":5116590.456773799,"p50":617580,"p90":11511690,"p99":121330314},{"db_id":"c457fdd6-7dc6-4180-be3c-9bfefe8b000d","n":46585,"mean":2012.6024900719115,"p50":1297,"p90":4836,"p99":8721},{"db_id":"c660f1b8-3745-41d9-9156-3f9b7de21737","n":10334,"mean":66778.57451132184,"p50":18131,"p90":99788,"p99":583270},{"db_id":"c66b28df-e4b8-481c-bd05-843b57e8643b","n":41209,"mean":161480.51226673785,"p50":105411,"p90":293842,"p99":831856},{"db_id":"c6cf3d33-b3f6-48fe-9f1e-a2cab6addd66","n":7012,"mean":1635.4456645750142,"p50":1322,"p90":2050,"p99":6365},{"db_id":"c8584c6b-f1a6-4b60-ae4d-f932b3196f6c","n":4175,"mean":1542.885748502994,"p50":216,"p90":4585,"p99":11189},{"db_id":"c9aadbcb-5cbd-4090-bb13-9c048854d7df","n":132167,"mean":1796858407.961435,"p50":1753314685,"p90":3846021199,"p99":4322434531},{"db_id":"cc399185-f73b-4401-a807-5a3e119b71cb","n":19236,"mean":2889925.270482429,"p50":7768,"p90":10536214,"p99":27613496},{"db_id":"ccf04b7a-02ce-49e6-85c5-5a5e280ad561","n":405052,"mean":1941486518.8836842,"p50":2012584953,"p90":4022021047,"p99":4389968671},{"db_id":"d04c22da-e9f6-45f5-bbbe-7ac9411e8654","n":22950,"mean":962.8192156862746,"p50":800,"p90":1329,"p99":2851},{"db_id":"d1035c19-5120-43cd-8184-36e5c1dca146","n":6182,"mean":230.21772889032675,"p50":207,"p90":243,"p99":276},{"db_id":"d350f708-42a6-42c0-902f-37c5e60eb068","n":9448,"mean":21333.819750211685,"p50":67,"p90":6698,"p99":481586},{"db_id":"d9276e4d-530c-4203-8037-4257c1e5b4e0","n":44166,"mean":37084655.87877553,"p50":5760,"p90":111236734,"p99":203940720},{"db_id":"daac2d69-09c2-46e9-bb39-a47f41993efb","n":51843,"mean":2543992.970622842,"p50":365,"p90":1308877,"p99":77774373},{"db_id":"dbdc6f06-8ae7-4e88-bf43-704385adbdd1","n":132642,"mean":1450724655.9012454,"p50":1293889718,"p90":3207630994,"p99":3859298536},{"db_id":"dc409f3a-5fa0-4452-9ccb-d8029f57fbed","n":60109,"mean":233287.05217188774,"p50":498,"p90":92098,"p99":8316072},{"db_id":"dc61506d-1a1f-4ec2-9160-7ea304df2ebc","n":58847,"mean":45168.270820942445,"p50":10038,"p90":170881,"p99":409544},{"db_id":"dd55a332-370f-4d58-be51-12a0c887f173","n":253336,"mean":548629107.1249684,"p50":446551619,"p90":1434660803,"p99":1838158733},{"db_id":"dfdb6e4c-f8d1-4413-a393-f0460f43b488","n":301784,"mean":2781903205.5953164,"p50":2916773178,"p90":5299895527,"p99":6116215487},{"db_id":"e302f9d5-e39a-4014-b6b3-3021a92fce4f","n":2584,"mean":134.2016253869969,"p50":86,"p90":252,"p99":277},{"db_id":"e5f83159-fefd-4c41-8927-1d2d476103a5","n":9891,"mean":12629.792134263473,"p50":562,"p90":7046,"p99":339119},{"db_id":"e74a5073-66af-4a28-879c-e72385f950d5","n":5732,"mean":5440.401953942777,"p50":367,"p90":8069,"p99":89663},{"db_id":"ea20b575-8d60-4acc-bfe9-637df16b7a91","n":172604,"mean":591602850.5921474,"p50":566510451,"p90":1237274888,"p99":1432296190},{"db_id":"ebaf1b2e-6a8b-4cba-99a7-08d54e171dde","n":1050,"mean":17571.334285714285,"p50":175,"p90":83499,"p99":134147},{"db_id":"ec6c68fa-eb4d-4f6c-a01d-a29b255744b9","n":9769,"mean":654363.1542634865,"p50":6172,"p90":239089,"p99":18190073},{"db_id":"ed8ea727-b833-4131-9d1a-aefe29c80b6f","n":286463,"mean":2249942141.3303185,"p50":1685606739,"p90":5380728615,"p99":6148313211},{"db_id":"edd8a07b-b1ae-43c3-8eef-cb16da627b77","n":421256,"mean":207544248.0697984,"p50":68791669,"p90":597835823,"p99":692109096},{"db_id":"ee7ef0e8-6e3c-4b36-95c1-ae60fa06a489","n":80129,"mean":327823.68472088757,"p50":20309,"p90":1088646,"p99":3983433},{"db_id":"ef5eb47a-afbf-4524-960a-d32f0ffaa571","n":132734,"mean":660166007.4379361,"p50":868196619,"p90":1058948647,"p99":1120855850},{"db_id":"f38e2033-19cb-40ae-8bdd-47612090b7f3","n":62646,"mean":140684.94832870414,"p50":33931,"p90":544475,"p99":620075},{"db_id":"f538fb54-14d6-4fe5-a74a-f1c91b1ab7e7","n":594348,"mean":1483264.1705314058,"p50":756661,"p90":4006340,"p99":6170283},{"db_id":"f55d8abc-afbe-4f48-95fd-a127c6eac528","n":735764,"mean":26672.594164704988,"p50":401,"p90":60231,"p99":218348},{"db_id":"f5749d9a-51ac-478c-a6cc-70c362531701","n":4601,"mean":3084.369484894588,"p50":415,"p90":3533,"p99":68391},{"db_id":"f6dfcfc6-e25e-420d-88c9-a6f4007b5c4e","n":41535,"mean":45034.9165282292,"p50":87,"p90":2897,"p99":419325},{"db_id":"f7b7881a-fd3c-49f4-b492-57ab69c5d8eb","n":156560,"mean":386618939.7159747,"p50":464368609,"p90":665959318,"p99":679735616},{"db_id":"f91045cd-5a5e-40ba-8528-8b9f6b042cc3","n":31177,"mean":217145.47932770953,"p50":6816,"p90":494755,"p99":4210207},{"db_id":"f9cb760b-98d5-45e7-aa06-9f95f5adf74f","n":42039,"mean":155.93520302576178,"p50":190,"p90":253,"p99":402},{"db_id":"fb3bad41-841c-4500-b5f9-2541e49843d4","n":111245,"mean":1868775.0321542541,"p50":82832,"p90":5817380,"p99":17677477},{"db_id":"fb4cff31-3428-457d-88e7-6380ff4e5cbc","n":41968,"mean":156.10341212352267,"p50":190,"p90":254,"p99":396},{"db_id":"ffe6c5f4-d6d1-46d0-9d82-d6ebbdee612a","n":216165,"mean":1961471050.1555572,"p50":1908934799,"p90":3874003121,"p99":4192518777}]

==> figures/plot_material/true.json <==
[{"db_id":"0003bc0f-a56b-46dd-88ef-4f4af7c4fa0e","n":19030,"mean":6738.491644771413,"p50":5710,"p90":14287,"p99":18275},{"db_id":"0162019d-1392-4282-94dc-ccd8af865091","n":227058,"mean":651806105.5371755,"p50":322618219,"p90":1762830551,"p99":2094499998},{"db_id":"01e63fb7-d03a-48f6-81e0-da298bccffff","n":33865,"mean":1194651.0642551307,"p50":2088,"p90":4790760,"p99":7035767},{"db_id":"024c99b9-76e9-41e4-93c5-d4bef42dcc88","n":998000,"mean":120460753.01103006,"p50":120536519,"p90":203961357,"p99":237630493},{"db_id":"02525540-0a5d-45aa-9d06-3c09279c2e03","n":84874,"mean":7571.386620166364,"p50":263,"p90":14875,"p99":79154},{"db_id":"050dab36-6234-427a-820a-3c31b41cc3cf","n":13422,"mean":4044401.4777976456,"p50":1066,"p90":6170075,"p99":91129617},{"db_id":"05ba3a4f-d8ae-4f0e-b8dc-7c6456101149","n":74514,"mean":209.2226695654508,"p50":38,"p90":71,"p99":2768},{"db_id":"0612781b-79bb-4a27-9898-ea72da472e7d","n":140568,"mean":9651.151570770018,"p50":1096,"p90":21894,"p99":121868},{"db_id":"07ed1991-ed65-4a55-a399-70e283583fac","n":45431,"mean":22779.10600691158,"p50":18887,"p90":31277,"p99":147698},{"db_id":"09645a7d-9d3b-45bc-b7ba-d527112aef4a","n":6894,"mean":2042.0451116913257,"p50":546,"p90":4397,"p99":12917},{"db_id":"0a15a2b7-d598-4860-b9c4-4140cd8376ee","n":4424,"mean":10938.231690777577,"p50":6599,"p90":24198,"p99":40522},{"db_id":"0abcac6c-bd6f-494f-a0a4-d7f39a6b5de1","n":109630,"mean":284396047.14257044,"p50":11280,"p90":910552996,"p99":988086437},{"db_id":"0b0f30a8-e155-4db4-9912-c2dfd68dcdef","n":5639,"mean":579.1654548678844,"p50":367,"p90":714,"p99":4084},{"db_id":"0dc08bae-c8c0-4f9f-b67a-7c9a5933637f","n":172891,"mean":1284573517.8122113,"p50":810037863,"p90":3317964807,"p99":3850865160},{"db_id":"0e680430-f842-4932-be4c-755fdf632ba0","n":42136,"mean":154.13283178279855,"p50":190,"p90":253,"p99":405},{"db_id":"1058f962-1a36-44b6-b5c5-8a95e9990282","n":8835,"mean":20474.62275042445,"p50":8506,"p90":44188,"p99":133923},{"db_id":"11ad1e7b-90a6-43a8-bd10-c6c0f0b06e52","n":85675,"mean":250430801.1387686,"p50":2658,"p90":1294091514,"p99":1618842940},{"db_id":"120d40e3-c8e4-405c-a670-43ed12d7bbc0","n":86807,"mean":30434224.621009827,"p50":9831,"p90":117771753,"p99":157252344},{"db_id":"12dbc0c9-ce5e-4a80-a309-6228717b0f17","n":98393,"mean":6438.483642129013,"p50":5739,"p90":12504,"p99":19532},{"db_id":"12ee48bb-c4dc-4883-b9fd-a4ebb221f9cb","n":616364,"mean":903599455.9071052,"p50":42676,"p90":2929996415,"p99":3236993931},{"db_id":"131ba8f3-f2ca-428b-a7d6-760153843322","n":315978,"mean":1462104985.207888,"p50":717720621,"p90":4449084698,"p99":5784981252},{"db_id":"131f16eb-360a-444a-b3e2-398a2821a893","n":2622,"mean":2228.4363081617084,"p50":433,"p90":5915,"p99":17483},{"db_id":"15c4fa1b-e119-4864-8363-307042bcb1da","n":99178,"mean":6671.14863175301,"p50":5945,"p90":13268,"p99":19433},{"db_id":"1630956c-e96e-48bc-ac6f-1a8666771192","n":106667,"mean":2414.2622648054225,"p50":978,"p90":5895,"p99":17500},{"db_id":"17c1e8f6-5381-4540-8497-4a606694e24a","n":45174,"mean":4067.1316022490814,"p50":982,"p90":6537,"p99":49107},{"db_id":"1a945094-d967-4173-a658-c91259a99402","n":89872,"mean":1895845691.752982,"p50":1066851362,"p90":5206536481,"p99":6207884570},{"db_id":"1cf944d3-48f5-49e9-b5c5-1560c547c1e5","n":7532,"mean":409701.183882103,"p50":546,"p90":21649,"p99":10922773},{"db_id":"1d1d46b1-1467-405c-a5a4-e3594b38fc80","n":102804,"mean":56.573703357846,"p50":8,"p90":51,"p99":96},{"db_id":"1d7e52c2-ca9b-4c53-8d6c-8c97a7bb6b4e","n":31619,"mean":27373.964293620924,"p50":2879,"p90":73421,"p99":232076},{"db_id":"1daff701-c84c-4a6f-9e94-3bd9e3ae928c","n":998000,"mean":1897746.7396803608,"p50":1126685,"p90":5044141,"p99":7889170},{"db_id":"1dc82a28-7486-46f6-9837-5e9e5d87f939","n":3656,"mean":2015.1556345733043,"p50":276,"p90":607,"p99":4388},{"db_id":"1dd1da24-527c-4ee1-bd78-88355d21ee90","n":56792,"mean":26819.69518594168,"p50":128,"p90":100363,"p99":161183},{"db_id":"1f244925-4225-4c84-839f-de24f433cdb5","n":103891,"mean":1355312418.4070709,"p50":839127952,"p90":3469730718,"p99":4079021516},{"db_id":"1f99275d-b946-4840-8a13-cafb2e3cdc37","n":1989,"mean":1912.902966314731,"p50":44,"p90":5168,"p99":7843},{"db_id":"21c13801-66c4-49fa-9b9b-412e2567c2a5","n":5368,"mean":258824.11102831594,"p50":496,"p90":9452,"p99":5866502},{"db_id":"2311ebe0-f5c8-40d8-8f09-7d135f12a57f","n":72317,"mean":105644.67840203548,"p50":2139,"p90":100843,"p99":835320},{"db_id":"247d8d7b-202b-431c-84e6-2464bf52e6dd","n":48159,"mean":514065.6881164476,"p50":453712,"p90":940429,"p99":2349141},{"db_id":"25ad79a7-e29e-46e2-a3fe-9531484ac4a9","n":30861,"mean":30076.25517643628,"p50":257,"p90":20773,"p99":907706},{"db_id":"267130fd-b263-4090-b198-e4a8c4beaf08","n":41254,"mean":2470.2932321714256,"p50":258,"p90":3000,"p99":32802},{"db_id":"2772f410-9e43-4d70-9242-05bb7c40ad50","n":35897,"mean":391689.58843357384,"p50":2523,"p90":1559859,"p99":2785456},{"db_id":"28ce96b2-d30f-4b18-b54a-e61aa0e7a4d0","n":10716,"mean":713.1127286300858,"p50":194,"p90":407,"p99":14523},{"db_id":"28ed1ffd-2690-418b-a2b8-114996af9092","n":1971,"mean":27262.801116184677,"p50":518,"p90":74018,"p99":115540},{"db_id":"293b83bf-f91a-4e11-8865-7afc1d2d5002","n":15476,"mean":1741.3188162315844,"p50":454,"p90":3246,"p99":9496},{"db_id":"2b07eded-d357-420a-856c-4070c7d8a272","n":85969,"mean":308977276.6554572,"p50":167540102,"p90":911354841,"p99":1165824942},{"db_id":"2bb9d906-c4d9-4286-b4ef-c09ed26072a4","n":158801,"mean":639834.0157240824,"p50":325859,"p90":1958619,"p99":3013103},{"db_id":"2c1b5979-d31a-4589-8d83-89ee1703a8e0","n":4783,"mean":412.86472924942507,"p50":131,"p90":465,"p99":3163},{"db_id":"2d437c6f-d8c5-4d83-a834-9c291e3f9c94","n":6373,"mean":799.1093676447513,"p50":132,"p90":491,"p99":2761},{"db_id":"2ef7eac4-072f-4b70-b084-8ce0ba264158","n":24104,"mean":1144.994440756721,"p50":51,"p90":791,"p99":29478},{"db_id":"2f3458ba-4b8b-4339-9e72-f9641a0a648a","n":56106,"mean":1434.8657184614835,"p50":287,"p90":2427,"p99":12523},{"db_id":"3071d63c-e3b3-44a4-93cf-e5662f16fd16","n":9010,"mean":1749.566037735849,"p50":318,"p90":3023,"p99":12467},{"db_id":"31a65b09-4c66-45a4-87cc-356fd9151601","n":16125,"mean":124.51069767441861,"p50":56,"p90":111,"p99":2087},{"db_id":"31e2959c-71b1-486c-b8c3-79f8c1e16b30","n":209878,"mean":61980041.14788591,"p50":57255240,"p90":135134510,"p99":150500417},{"db_id":"32229d77-3fec-49ca-99ab-f0225c426578","n":22329,"mean":8052.960634152895,"p50":3179,"p90":20075,"p99":71435},{"db_id":"323471f5-d47b-4985-9e65-906c6ee79cf1","n":98054,"mean":991498777.8992698,"p50":816771236,"p90":2443775821,"p99":2765586899},{"db_id":"34a2ea5f-ec5b-4aef-b7c6-cbd4602b2cc6","n":15000,"mean":87353.23046666666,"p50":18177,"p90":113698,"p99":1334442},{"db_id":"35b1d81f-21ee-4819-a5cd-653fbac8f0a9","n":1879,"mean":124.04949441192123,"p50":73,"p90":320,"p99":337},{"db_id":"35c96423-2a83-47ac-8ec3-b2aa49ef96f4","n":8354,"mean":21892.596839837202,"p50":3404,"p90":65368,"p99":178705},{"db_id":"373f4618-b2d8-4dcf-b23d-f8cc56c4bfa7","n":18416,"mean":864.6151172893136,"p50":559,"p90":1660,"p99":3252},{"db_id":"3c071454-c208-4c73-a632-f56947484801","n":245581,"mean":2022402150.7617934,"p50":1414464815,"p90":5242677828,"p99":6005817808},{"db_id":"3c559d61-9617-48fc-822f-f76066670ddc","n":120957,"mean":510703985.5922105,"p50":121233201,"p90":1356172250,"p99":1395723268},{"db_id":"3cc55df3-8e38-4a5c-b552-a530013df8e1","n":349780,"mean":814809899.1644634,"p50":3206,"p90":2572700589,"p99":2994754465},{"db_id":"406c0a30-1921-4440-b02b-09ddd7a6e5a7","n":42094,"mean":157.1304461443436,"p50":190,"p90":254,"p99":397},{"db_id":"40bb7235-6dbf-4f51-97d9-4be951bbe895","n":5949,"mean":101.38157673558581,"p50":7,"p90":248,"p99":254},{"db_id":"40c8b4a6-36cb-4580-b84d-d6050913cbfa","n":119943,"mean":290749992.44500303,"p50":103046135,"p90":865898112,"p99":1023271827},{"db_id":"40f00949-c2f7-40cd-a555-7424ae8bf735","n":4372,"mean":690.9686642268985,"p50":233,"p90":1910,"p99":2128},{"db_id":"4150e0a5-5223-46f8-954b-138c7ef86244","n":18361,"mean":211310.2762376777,"p50":12180,"p90":39256,"p99":6753861},{"db_id":"451c5c0e-dfb6-463b-9226-bba983c73a59","n":23253,"mean":359.06261557648475,"p50":197,"p90":541,"p99":3517},{"db_id":"458b2c09-9036-4937-8228-170749048fbc","n":10479,"mean":738100.7898654452,"p50":225,"p90":15509,"p99":14773363},{"db_id":"45c7b24d-f7e5-43df-b8b7-2ebcff54fe83","n":94690,"mean":24004259.481444713,"p50":3659,"p90":89796306,"p99":225116007},{"db_id":"467167e8-ca7b-4ec7-b068-ca9414aec2c0","n":58061,"mean":11169215.17591843,"p50":2456,"p90":25730019,"p99":142214316},{"db_id":"46f5432b-250d-4f2f-ad82-10c0c18274ec","n":5910,"mean":284.77698815566833,"p50":122,"p90":429,"p99":3398},{"db_id":"47373125-e914-4436-9cf8-8f70cba68ddb","n":45995,"mean":269.06748559626044,"p50":209,"p90":224,"p99":379},{"db_id":"4748379b-a5a1-47d7-a2fb-aef2cd3c80e1","n":235867,"mean":27993425.030559596,"p50":13554,"p90":141728850,"p99":270558916},{"db_id":"47870415-943d-4b84-9627-69b230e4b1d9","n":22338,"mean":12661.441086937059,"p50":377,"p90":37427,"p99":37632},{"db_id":"479be519-aba9-4526-8c52-f5c70ed318d1","n":12632,"mean":6653.473955034832,"p50":24,"p90":4835,"p99":142949},{"db_id":"479d2ec9-176d-4b65-843e-1b9c08cfaa7a","n":100956,"mean":88336381.72717817,"p50":3143,"p90":283235657,"p99":332873099},{"db_id":"48ea8b50-379c-4520-bbd2-a5133f21770a","n":900244,"mean":39120.49737404526,"p50":39,"p90":48568,"p99":360857},{"db_id":"4982fd31-5ecb-4d0d-b4f5-ccf98536eb38","n":168267,"mean":53780681.982807085,"p50":2881,"p90":192412490,"p99":247729778},{"db_id":"4a47390a-192c-4840-a327-ff0372c92876","n":416619,"mean":302414162.1494507,"p50":2462,"p90":1024637475,"p99":1165073349},{"db_id":"4ad9eef3-bd28-466e-b6e3-1cc143c02a27","n":300118,"mean":189220.69233101647,"p50":3578,"p90":40030,"p99":4888928},{"db_id":"4d7740b2-3d7a-42e1-a586-3f5b31594aa1","n":11695,"mean":494006.02719110734,"p50":522,"p90":38069,"p99":3257028},{"db_id":"4ee75f7d-4b57-4b10-ad42-388b6f042c67","n":60387,"mean":82278110.17142762,"p50":179,"p90":319395853,"p99":455123092},{"db_id":"4ef61a22-2177-47d0-9d1c-c2a6f014a2aa","n":6568,"mean":274.5645554202192,"p50":18,"p90":835,"p99":2329},{"db_id":"5002af9c-0ea3-4952-9151-42cac76fdf25","n":59131,"mean":21427.09617628655,"p50":1075,"p90":61480,"p99":126917},{"db_id":"50a3a0c2-9719-486b-a258-90e1713c9cd3","n":163830,"mean":728522894.8646219,"p50":248672829,"p90":2292093143,"p99":2702122481},{"db_id":"5176fff4-0957-43b5-a482-28c306ca0b05","n":116625,"mean":1600853.451181136,"p50":5437,"p90":6124302,"p99":25881758},{"db_id":"55505a41-3ebe-4d86-981d-57fb7da0f41e","n":186925,"mean":1215701217.2323658,"p50":627510697,"p90":3123946513,"p99":3382588606},{"db_id":"563e9768-8eeb-4226-9622-e647c8521566","n":88714,"mean":4686053.176883018,"p50":997,"p90":10828441,"p99":75778547},{"db_id":"56e6c8f6-36d7-427f-92b2-35f547fc5ce3","n":137523,"mean":967924766.9078336,"p50":83591896,"p90":2718873010,"p99":2791121771},{"db_id":"58154ab4-8d68-4e7f-abdf-51f21e800944","n":32771,"mean":2152948.1759787616,"p50":619,"p90":6371385,"p99":31065955},{"db_id":"586828e0-eb1b-48ca-8bab-b7ab636f3647","n":321414,"mean":312029643.39653844,"p50":4891,"p90":889099047,"p99":977549334},{"db_id":"58cefaca-071a-460b-8d8e-c89b29b67ddc","n":29632,"mean":51429.73916711663,"p50":4920,"p90":111022,"p99":373976},{"db_id":"59862f59-811e-4143-91cd-80b0726c67f5","n":44517,"mean":576038681.0695465,"p50":287,"p90":2043114983,"p99":2633810797},{"db_id":"59957af5-df72-45c9-9f62-f5d6caa4ce15","n":32002,"mean":377819114.1548028,"p50":330797594,"p90":890103584,"p99":976370442},{"db_id":"5b72636e-f855-4497-94b8-819b42ec1254","n":81512,"mean":43981.30926734714,"p50":6218,"p90":156975,"p99":277606},{"db_id":"5d00c682-d2cc-47be-b668-f57a0a8cd5f3","n":8814,"mean":94.39380530973452,"p50":6,"p90":40,"p99":1828},{"db_id":"5f3598f5-7a04-4cb9-ac58-6892762b6b10","n":18501,"mean":8213885.670882655,"p50":2336,"p90":38253540,"p99":69909506},{"db_id":"5f9d443b-307f-4dfb-9287-1cd2b44052bc","n":66191,"mean":1189.912208608421,"p50":812,"p90":2165,"p99":4008},{"db_id":"5fad8837-07e7-49c4-b987-121d6516f9f1","n":93477,"mean":751.3373343175326,"p50":91,"p90":1186,"p99":9776},{"db_id":"5fcb7c92-2722-4324-8f69-22cd4401834d","n":24665,"mean":610.1712953577944,"p50":63,"p90":490,"p99":9087},{"db_id":"6001bb2b-9cb2-4362-b0b8-a6ca7d7f747c","n":7729,"mean":101.07724155776944,"p50":7,"p90":248,"p99":254},{"db_id":"615b79da-d562-4fd2-b530-808786d3683a","n":43209,"mean":1540154.3131292092,"p50":1095,"p90":89740,"p99":39014450},{"db_id":"62a4a471-e71e-4765-874b-ee8f0e302732","n":85027,"mean":31854916.094828703,"p50":7673,"p90":40852214,"p99":593812394},{"db_id":"634c43d8-23df-42bf-ae14-55117ffb8920","n":12304,"mean":94214.21350780234,"p50":1573,"p90":124855,"p99":209167},{"db_id":"6413a816-46bf-45db-8739-7456bc67f3b7","n":182950,"mean":1635988448.9258814,"p50":939772900,"p90":4529832138,"p99":5111423495},{"db_id":"6518133f-b531-46c8-a529-1518654d8aca","n":152206,"mean":28195738.904136498,"p50":24684,"p90":140769112,"p99":209104436},{"db_id":"6540f0af-0c9f-4ad8-8f09-73baa3cf3f34","n":76329,"mean":479061.43125155574,"p50":1108,"p90":29214,"p99":15113365},{"db_id":"664475b6-b2bc-4c0a-80b0-ff953b7eebe1","n":19480,"mean":923943.1297227927,"p50":46129,"p90":2694412,"p99":10670347},{"db_id":"66c0a0cc-27e7-4f3c-a0d4-0f13d90733ef","n":131746,"mean":877962363.0103685,"p50":656173197,"p90":2298303901,"p99":2757357514},{"db_id":"66da8368-d7fc-40ee-a3b1-ef9572300c1d","n":429816,"mean":1849532032.423644,"p50":977952588,"p90":5115036006,"p99":6030077502},{"db_id":"6953c7b2-ba8a-4b3c-898c-0b03b2d9e674","n":34015,"mean":33652.96084080553,"p50":5400,"p90":96653,"p99":316024},{"db_id":"6ded3592-e636-4d2f-9ee9-d866272d9300","n":62905,"mean":1268177.9332644464,"p50":1149,"p90":2147252,"p99":32046211},{"db_id":"6e565ebc-185a-4b87-9bf7-8be94da469db","n":6625,"mean":3501.0188679245284,"p50":82,"p90":886,"p99":33854},{"db_id":"70fe971e-3e18-436e-85f1-17f3a5f942e7","n":67191,"mean":1156.7636737062999,"p50":827,"p90":1958,"p99":4321},{"db_id":"7104fe14-12b1-46df-acf8-95212f7190d6","n":205443,"mean":1897352858.1557999,"p50":969920114,"p90":5561617708,"p99":6502676045},{"db_id":"71dd96e1-45e2-4420-a80b-b4d851002865","n":14549,"mean":12034.273008454189,"p50":597,"p90":31677,"p99":68518},{"db_id":"74b7ef32-4b9a-4ad9-ad6b-4bd76e5e89b5","n":109756,"mean":2214244.4464630634,"p50":2722,"p90":5027008,"p99":33320628},{"db_id":"75b934f3-0763-4b06-81e0-3367310356fc","n":27068,"mean":501.5799468006502,"p50":80,"p90":1513,"p99":3832},{"db_id":"766db175-0081-4811-93e9-9ce3db8a04af","n":8116,"mean":101.80372104484968,"p50":7,"p90":248,"p99":254},{"db_id":"76b2a043-f201-4d8e-862c-83ef2ece3d50","n":26654,"mean":5946.059053050199,"p50":270,"p90":16331,"p99":48675},{"db_id":"79096b45-65e4-406f-825a-5d232cb6f9e5","n":8751,"mean":1332847.4391498114,"p50":621,"p90":4275345,"p99":21854183},{"db_id":"7a5a12df-84f9-45db-b6f9-8a5007020684","n":21602,"mean":45056485.07564115,"p50":96744,"p90":179778424,"p99":217465029},{"db_id":"7a9455eb-9cd6-4649-8785-635759f5e67b","n":17301,"mean":407099.6530836368,"p50":371,"p90":5304,"p99":15350838},{"db_id":"7c03b26e-a5f5-41c7-8e83-61c229b9d41e","n":18604,"mean":5697210.3938400345,"p50":11345,"p90":18462056,"p99":38309209},{"db_id":"7d9ed918-042e-4584-b650-26016a5fce82","n":145348,"mean":10056052.591442607,"p50":33116,"p90":41783418,"p99":62684309},{"db_id":"7dcc6b83-da03-4584-af2b-8e195d13e312","n":12047,"mean":125078501.51232672,"p50":2864,"p90":339420573,"p99":1360176161},{"db_id":"7dfb28d2-9c38-497e-82be-0c5765149ed6","n":42287,"mean":160.943055785466,"p50":191,"p90":254,"p99":392},{"db_id":"7eaa5d63-ecf7-4b5d-b02a-c9252a0a07ba","n":40520,"mean":1591379983.203998,"p50":1572652880,"p90":3213398298,"p99":3399943177},{"db_id":"8076ce0e-2ff5-4972-9312-a5e553f9ecd9","n":129995,"mean":158788013.69725758,"p50":33929702,"p90":486948097,"p99":569590880},{"db_id":"815c8073-795b-4fe5-a1c0-d42b8de71ad7","n":37116,"mean":6656135.127896325,"p50":7372,"p90":28278922,"p99":66158421},{"db_id":"8288cc9d-ef38-41ed-aa66-031a47676649","n":13614,"mean":1571000.3521375055,"p50":163050,"p90":4316911,"p99":20906152},{"db_id":"838c3b24-1a40-4dd7-9773-b6d7cc332d49","n":226510,"mean":1324048057.4101365,"p50":208309082,"p90":4185626948,"p99":5295279885},{"db_id":"84ef5656-d689-4e55-ac10-46fd4a3b1b86","n":2098,"mean":4531.423260247855,"p50":198,"p90":3375,"p99":6993},{"db_id":"8503c709-4ee0-4166-a387-be9a213d54f0","n":180306,"mean":2073911510.2598805,"p50":837102035,"p90":6029211834,"p99":7167437674},{"db_id":"858eba70-4ab4-4a0a-b75b-25f0c2959559","n":92536,"mean":318648257.10795796,"p50":60074150,"p90":985620594,"p99":1203476124},{"db_id":"864bae6c-eec7-43ed-82dc-4005134a5481","n":14439,"mean":57350.088579541516,"p50":6052,"p90":49218,"p99":1579131},{"db_id":"871c0d79-f4de-4381-899f-46dfbe833398","n":42337,"mean":160.46564470793868,"p50":191,"p90":254,"p99":412},{"db_id":"89795d09-4210-4bf9-9b73-dcb2095f4ae6","n":272401,"mean":1895117099.257367,"p50":1328116445,"p90":4885402748,"p99":5529818009},{"db_id":"8d27272a-9f6c-44e4-8e57-8fb7e258a5a5","n":147340,"mean":2384361271.1516423,"p50":1949230872,"p90":5615767517,"p99":6538362001},{"db_id":"8e7252c0-b69f-4e14-8089-70cf756edb98","n":99664,"mean":156038.69473430727,"p50":4426,"p90":311988,"p99":3124718},{"db_id":"918a12da-5e9d-42a1-ad39-1c9655bba745","n":83554,"mean":114745025.46398737,"p50":3228,"p90":367717602,"p99":419226066},{"db_id":"92157df9-4619-462c-b114-09cb9a3bcb00","n":643672,"mean":3040049.063471768,"p50":446,"p90":300347,"p99":110701595},{"db_id":"9317c104-c23c-4f54-84e2-a7257fdde0f6","n":998000,"mean":420.90426953907814,"p50":16,"p90":179,"p99":4864},{"db_id":"9354a6a3-be8c-4cae-9e15-0a842082582a","n":186302,"mean":50014993.44959796,"p50":2996,"p90":171916663,"p99":226117026},{"db_id":"9362716b-7ee1-4ea8-9c7c-8b89fdf8a06c","n":57886,"mean":3667.321649448917,"p50":917,"p90":5785,"p99":42471},{"db_id":"93717bf3-d32e-424b-8052-9234cf3d5f41","n":379100,"mean":491718749.577378,"p50":3233,"p90":1803272578,"p99":2338105028},{"db_id":"9379d7ed-5891-44bf-a667-6edbc47b5c49","n":35561,"mean":1408334340.8381093,"p50":1362450888,"p90":2992335275,"p99":3277751870},{"db_id":"93d31a5f-591a-4bde-94f1-c4dc1984f32d","n":98297,"mean":15228.821133910496,"p50":15173,"p90":25375,"p99":32885},{"db_id":"94b72e4b-294b-4a86-812f-f233db602c39","n":15327,"mean":7116.855157565081,"p50":371,"p90":26644,"p99":69169},{"db_id":"96d9bc1d-8291-40cc-91b2-7121e5969912","n":22145,"mean":11425608.694152178,"p50":13643,"p90":51084688,"p99":79659939},{"db_id":"97a4f8db-e024-4086-a00d-86a4ea1910b0","n":39477,"mean":31248.827823796135,"p50":438,"p90":31128,"p99":127063},{"db_id":"97f90d6b-9473-4c05-9852-5a0ca5384f19","n":69840,"mean":899841.52784937,"p50":4516,"p90":680902,"p99":16272268},{"db_id":"98db4489-55c8-4101-a345-9f4d356ba6a4","n":44486,"mean":12811022.444814099,"p50":3855,"p90":52049242,"p99":160752771},{"db_id":"98dbc102-e25b-4586-a29d-08a5ea6af900","n":24829,"mean":8465.461557050223,"p50":154,"p90":4721,"p99":226041},{"db_id":"99d69b66-0fdd-4701-8f7a-7b312e397c71","n":98650,"mean":12648.405098834262,"p50":12612,"p90":21185,"p99":26615},{"db_id":"9cf3b16b-2c24-4d72-a768-df368caa7024","n":34193,"mean":1280926.3311204046,"p50":179493,"p90":1693141,"p99":20868154},{"db_id":"9d90cafc-70d8-4a3a-9477-2569acbe72dc","n":2437,"mean":2599.2494870742717,"p50":234,"p90":2401,"p99":35552},{"db_id":"9dfd61c9-6217-42bb-831b-0f8919365a96","n":86085,"mean":5845.061055933089,"p50":2040,"p90":11751,"p99":61846},{"db_id":"9ecb9bc7-0ddd-4f67-a689-c53ed901d9a2","n":339765,"mean":1437.2446308477918,"p50":1415,"p90":1515,"p99":1869},{"db_id":"a0b0d4ae-7043-4a58-987b-7dfe5d7c3595","n":17473,"mean":1961.8873690837293,"p50":176,"p90":1832,"p99":8736},{"db_id":"a24fc3f5-8735-4dce-a719-264f6c409fb8","n":14938,"mean":4457.199424287053,"p50":26,"p90":4147,"p99":63857},{"db_id":"a2558a51-74d6-43f7-9164-dcc198ca3222","n":248243,"mean":584687198.4384091,"p50":103396746,"p90":1772954175,"p99":2113913237},{"db_id":"a3701bac-f7bd-4bfd-aca6-6815234f941a","n":99200,"mean":13475.86408266129,"p50":13467,"p90":22409,"p99":28945},{"db_id":"a76f2678-d82e-4b91-80a1-c1b3d89ed698","n":108540,"mean":4170894.2520176894,"p50":920,"p90":19516515,"p99":46081188},{"db_id":"a8f771e1-6c3d-443b-81b2-8403098f0d99","n":7228,"mean":206269.74031543997,"p50":244,"p90":28418,"p99":4640395},{"db_id":"a98a8664-7840-4f92-b933-80bb746a976c","n":1786,"mean":63928.77547592385,"p50":14637,"p90":160809,"p99":292663},{"db_id":"a9f42d49-21a5-4a67-bc71-706e34487fa3","n":42150,"mean":156.03577698695136,"p50":190,"p90":254,"p99":407},{"db_id":"aa7b73b8-92bf-42c5-81aa-62ecef03c185","n":145832,"mean":1267695452.4490852,"p50":1147587164,"p90":3106044548,"p99":3590738207},{"db_id":"aad71222-adba-42c7-8d13-c66e0d71eda1","n":47146,"mean":1576370.8475162261,"p50":801,"p90":15971,"p99":41083809},{"db_id":"aaddbd3d-4940-48eb-8421-8f18b3c1817e","n":140005,"mean":532.8616335130888,"p50":75,"p90":1233,"p99":6145},{"db_id":"ab12a2a6-74d3-4f22-b07a-1230e0ebd3be","n":540616,"mean":1291306.800422111,"p50":348112,"p90":1869089,"p99":17533638},{"db_id":"ab6c83f5-7ee3-458d-9577-c1bebe2b3001","n":41989,"mean":165.01236038009955,"p50":191,"p90":254,"p99":405},{"db_id":"ae3e548d-d9e0-41ac-91e1-606a46a3ab01","n":217661,"mean":831279454.7784996,"p50":368509550,"p90":2376241161,"p99":2839267353},{"db_id":"af094f87-3aee-4de9-ba62-5cc86f70755f","n":2596,"mean":180.48805855161788,"p50":169,"p90":237,"p99":267},{"db_id":"afc9e984-674d-4cd3-98a5-e82b54d17d54","n":83655,"mean":688757512.3257904,"p50":497399628,"p90":1793239141,"p99":2176215853},{"db_id":"b026e98a-87d1-4035-bac8-a9e980d471c0","n":41812,"mean":18084.321127905863,"p50":9037,"p90":59937,"p99":91510},{"db_id":"b0c82735-0a42-4a10-9ba7-4e8d989d7147","n":1130,"mean":199.26814159292036,"p50":194,"p90":254,"p99":259},{"db_id":"b14c699c-529d-4437-ad81-db14de6f9982","n":60197,"mean":43757.31413525591,"p50":5956,"p90":162808,"p99":283925},{"db_id":"b194e74e-d0a5-4dca-a1d7-2efef137c65c","n":94279,"mean":877254.4636981725,"p50":3363,"p90":331770,"p99":23881421},{"db_id":"b1c7be34-a815-4742-9bad-01ee1d20c11f","n":311947,"mean":2101.280352111096,"p50":19,"p90":28,"p99":25916},{"db_id":"b2080879-75f4-4149-b9eb-82e35dde0dd8","n":3416,"mean":4250.514344262295,"p50":36,"p90":1579,"p99":5363},{"db_id":"b208c6f4-a325-442e-b0b2-b472f32125d3","n":267023,"mean":1019083562.8279811,"p50":261770983,"p90":3083851275,"p99":4348795075},{"db_id":"b2e04582-e2f0-4cff-ad44-0ba46efee7c5","n":7280,"mean":6097.633653846154,"p50":200,"p90":1136,"p99":8258},{"db_id":"b40d31e5-1ca9-4d19-b7c2-4153e978428f","n":1782,"mean":83.67564534231201,"p50":5,"p90":7,"p99":274},{"db_id":"b52120b8-4920-4576-901c-abce7c258b32","n":363754,"mean":957195461.8568263,"p50":313786483,"p90":2875246224,"p99":3410139071},{"db_id":"b6a59a87-8b61-4144-ba0c-f5b35ac3c9b8","n":6449,"mean":3550.881842146069,"p50":191,"p90":3337,"p99":53083},{"db_id":"b8a07a32-515a-45e6-a854-1f7759e9ce7b","n":14411,"mean":2049.6279925057247,"p50":1220,"p90":4704,"p99":10719},{"db_id":"b9dc5453-fe09-40d3-9fc6-120d0cdac912","n":150717,"mean":834447684.0756916,"p50":674634765,"p90":2213032606,"p99":2859347976},{"db_id":"ba3a63dc-7fac-4695-b489-368bd41a3fc2","n":30334,"mean":95475675.66733699,"p50":13313560,"p90":279587308,"p99":325112555},{"db_id":"ba763183-26a6-4987-aa67-cb3739fec693","n":16487,"mean":19423.65566810214,"p50":915,"p90":9905,"p99":402192},{"db_id":"ba99a953-5be5-448f-ac33-b4d3dded873e","n":17375,"mean":6658.40471942446,"p50":382,"p90":3834,"p99":26733},{"db_id":"becd9f2d-68f5-4a27-9247-aacb10e31903","n":20797,"mean":78003.5179112372,"p50":53622,"p90":100308,"p99":159045},{"db_id":"bef1075f-af2a-4c68-8124-8b4671ec9d78","n":55726,"mean":213.53547715608514,"p50":7,"p90":89,"p99":4607},{"db_id":"bfb83ce8-677a-4bd3-bf21-59b14d48063c","n":225844,"mean":2261.489430757514,"p50":140,"p90":560,"p99":35856},{"db_id":"bfcb5896-7324-4605-8ab3-caddbb27cd9e","n":17777,"mean":254082.1069921809,"p50":749,"p90":50493,"p99":5713133},{"db_id":"bfde6190-8045-45b4-9b59-b64683178cc0","n":6224,"mean":1700.9378213367609,"p50":155,"p90":2722,"p99":27214},{"db_id":"c00fd78a-645b-42b6-bec3-9ae9d81d07fc","n":120831,"mean":980015.80558797,"p50":158,"p90":4748,"p99":17085896},{"db_id":"c03e6460-d6db-4166-b80c-4750f31aa2b4","n":84009,"mean":647.2242616862479,"p50":22,"p90":33,"p99":275},{"db_id":"c09721d3-4036-4330-87a8-d4b55e57a766","n":899037,"mean":38798450.26274781,"p50":288,"p90":6482,"p99":2148033425},{"db_id":"c352c65a-dc21-4524-b176-574cf4cdb697","n":844002,"mean":3003622.0325793065,"p50":578542,"p90":10395910,"p99":14993785},{"db_id":"c457fdd6-7dc6-4180-be3c-9bfefe8b000d","n":46585,"mean":1993.5900182462167,"p50":1286,"p90":4767,"p99":8655},{"db_id":"c660f1b8-3745-41d9-9156-3f9b7de21737","n":10334,"mean":38315.718405264175,"p50":118,"p90":7673,"p99":104895},{"db_id":"c66b28df-e4b8-481c-bd05-843b57e8643b","n":41209,"mean":129799.01550632143,"p50":95402,"p90":282456,"p99":527282},{"db_id":"c6cf3d33-b3f6-48fe-9f1e-a2cab6addd66","n":7012,"mean":1584.9556474614947,"p50":1321,"p90":1917,"p99":5861},{"db_id":"c8584c6b-f1a6-4b60-ae4d-f932b3196f6c","n":4175,"mean":1327.897005988024,"p50":205,"p90":3586,"p99":9459},{"db_id":"c9aadbcb-5cbd-4090-bb13-9c048854d7df","n":132167,"mean":1672102694.4323394,"p50":1409622552,"p90":4029174340,"p99":4603276466},{"db_id":"cc399185-f73b-4401-a807-5a3e119b71cb","n":19236,"mean":1778597.3200249532,"p50":2574,"p90":6537768,"p99":26308428},{"db_id":"ccf04b7a-02ce-49e6-85c5-5a5e280ad561","n":405052,"mean":1356478651.8402033,"p50":408187959,"p90":3925636849,"p99":4450475336},{"db_id":"d04c22da-e9f6-45f5-bbbe-7ac9411e8654","n":22950,"mean":951.8581699346405,"p50":800,"p90":1326,"p99":2777},{"db_id":"d1035c19-5120-43cd-8184-36e5c1dca146","n":6182,"mean":229.8185053380783,"p50":207,"p90":243,"p99":276},{"db_id":"d350f708-42a6-42c0-902f-37c5e60eb068","n":9448,"mean":26408.510901778154,"p50":66,"p90":3862,"p99":741346},{"db_id":"d9276e4d-530c-4203-8037-4257c1e5b4e0","n":44166,"mean":22073212.564416066,"p50":1272,"p90":83799112,"p99":197352727},{"db_id":"daac2d69-09c2-46e9-bb39-a47f41993efb","n":51843,"mean":2503479.756823486,"p50":335,"p90":1077656,"p99":80949438},{"db_id":"dbdc6f06-8ae7-4e88-bf43-704385adbdd1","n":132642,"mean":1068924935.5757604,"p50":297265193,"p90":3160280845,"p99":3920889889},{"db_id":"dc409f3a-5fa0-4452-9ccb-d8029f57fbed","n":60109,"mean":75303.52015505165,"p50":557,"p90":19686,"p99":1052519},{"db_id":"dc61506d-1a1f-4ec2-9160-7ea304df2ebc","n":58847,"mean":44293.83601542984,"p50":10544,"p90":165680,"p99":403565},{"db_id":"dd55a332-370f-4d58-be51-12a0c887f173","n":253336,"mean":393633122.22849894,"p50":11908393,"p90":1365548136,"p99":1957128833},{"db_id":"dfdb6e4c-f8d1-4413-a393-f0460f43b488","n":301784,"mean":2341085796.569288,"p50":2432958676,"p90":5396981682,"p99":6278631165},{"db_id":"e302f9d5-e39a-4014-b6b3-3021a92fce4f","n":2584,"mean":134.2016253869969,"p50":86,"p90":252,"p99":277},{"db_id":"e5f83159-fefd-4c41-8927-1d2d476103a5","n":9891,"mean":6015.6349206349205,"p50":559,"p90":5322,"p99":31955},{"db_id":"e74a5073-66af-4a28-879c-e72385f950d5","n":5732,"mean":5564.95446615492,"p50":367,"p90":7593,"p99":95287},{"db_id":"ea20b575-8d60-4acc-bfe9-637df16b7a91","n":172604,"mean":509661029.7397569,"p50":427824889,"p90":1228017417,"p99":1441828310},{"db_id":"ebaf1b2e-6a8b-4cba-99a7-08d54e171dde","n":1050,"mean":15467.138095238095,"p50":160,"p90":75995,"p99":120359},{"db_id":"ec6c68fa-eb4d-4f6c-a01d-a29b255744b9","n":9769,"mean":3217880.9496366056,"p50":4499,"p90":5129820,"p99":56409300},{"db_id":"ed8ea727-b833-4131-9d1a-aefe29c80b6f","n":286463,"mean":1828168608.5976653,"p50":1077249949,"p90":5110221697,"p99":6101615382},{"db_id":"edd8a07b-b1ae-43c3-8eef-cb16da627b77","n":421256,"mean":31868635.339995157,"p50":5787,"p90":68495360,"p99":517595851},{"db_id":"ee7ef0e8-6e3c-4b36-95c1-ae60fa06a489","n":80129,"mean":231654.97298106801,"p50":13965,"p90":425517,"p99":5488848},{"db_id":"ef5eb47a-afbf-4524-960a-d32f0ffaa571","n":132734,"mean":406343048.48964095,"p50":197719552,"p90":1034719205,"p99":1100366781},{"db_id":"f38e2033-19cb-40ae-8bdd-47612090b7f3","n":62646,"mean":139288.0879545382,"p50":33710,"p90":541143,"p99":616743},{"db_id":"f538fb54-14d6-4fe5-a74a-f1c91b1ab7e7","n":594348,"mean":1577483.3153270474,"p50":958920,"p90":4280458,"p99":7183389},{"db_id":"f55d8abc-afbe-4f48-95fd-a127c6eac528","n":735764,"mean":10739.32802365976,"p50":1299,"p90":13070,"p99":107403},{"db_id":"f5749d9a-51ac-478c-a6cc-70c362531701","n":4601,"mean":3109.1095414040424,"p50":419,"p90":3540,"p99":71016},{"db_id":"f6dfcfc6-e25e-420d-88c9-a6f4007b5c4e","n":41535,"mean":40458.210136029855,"p50":86,"p90":1744,"p99":192495},{"db_id":"f7b7881a-fd3c-49f4-b492-57ab69c5d8eb","n":156560,"mean":283642929.72158915,"p50":13235141,"p90":721362742,"p99":744896302},{"db_id":"f91045cd-5a5e-40ba-8528-8b9f6b042cc3","n":31177,"mean":376625.23632806237,"p50":4056,"p90":1158454,"p99":5101262},{"db_id":"f9cb760b-98d5-45e7-aa06-9f95f5adf74f","n":42039,"mean":155.93520302576178,"p50":190,"p90":253,"p99":402},{"db_id":"fb3bad41-841c-4500-b5f9-2541e49843d4","n":111245,"mean":767479.837017394,"p50":100421,"p90":1240607,"p99":16330045},{"db_id":"fb4cff31-3428-457d-88e7-6380ff4e5cbc","n":41968,"mean":156.10341212352267,"p50":190,"p90":254,"p99":396},{"db_id":"ffe6c5f4-d6d1-46d0-9d82-d6ebbdee612a","n":216165,"mean":1439705582.83223,"p50":1086575995,"p90":3702357866,"p99":4169498623}]
